On Vulnerability Conditional Risk Measures: Comparisons and Applications in Cryptocurrency Market

We introduce a novel class of systemic risk measures, the Vulnerability Conditional risk measures, which try to capture the "tail risk" of a risky position in scenarios where one or more market participants is experiencing financial distress. Various theoretical properties of Vulnerability Conditional risk measures, along with a series of related contribution measures, have been considered in this paper. We further introduce the backtesting procedures of VCoES and MCoES. Through numerical examples, we validate our theoretical insights and further apply our newly proposed risk measures to the empirical analysis of cryptocurrencies, demonstrating their practical relevance and utility in capturing systemic risk.

==> Code/Empirical_Study/0_Log_returns/CC_data.csv <==
date,BTC,ETH,LTC,XMR,XRP
2015-09-01,227.9555704,1.36,2.824177804,0.453372101,0.007823822
2015-09-02,229.5021807,1.308280871,2.81525058,0.451683575,0.007672841
2015-09-03,227.1071216,1.23357,2.638042693,0.44789744,0.007546647
2015-09-04,231.1775634,1.23357,2.720253487,0.467124574,0.0076388
2015-09-05,235.9030061,1.362871072,2.93801954,0.483827856,0.007515831
2015-09-06,240.8054722,1.34,3.078517885,0.503365554,0.007812446
2015-09-07,240.6336157,1.27561,3.059086132,0.499636619,0.007698367
2015-09-08,244.1749527,1.263493787,3.055906711,0.515425153,0.007769075
2015-09-09,238.7224632,1.21,2.939906366,0.513830683,0.007534081
2015-09-10,238.7504772,1.1857,2.945063534,0.499113987,0.007567143
2015-09-11,240.8450081,0.927715708,2.955509797,0.495969175,0.007604638
2015-09-12,236.3518322,1.14639,2.864995416,0.466646583,0.007494717
2015-09-13,230.5488373,0.88557,2.802786325,0.462805555,0.007585553
2015-09-14,230.948794,0.955,2.843593628,0.480603805,0.00731065
2015-09-15,230.39859,0.95,2.82173054,0.503084355,0.007450057
2015-09-16,229.0432858,0.93634,2.797155444,0.490995953,0.007203357
2015-09-17,233.2026978,0.875,2.927850764,0.493313371,0.00729458
2015-09-18,233.1751309,0.85226,2.969143058,0.496568557,0.007307156
2015-09-19,232.2415681,0.88368948,2.887101964,0.494508487,0.007310965
2015-09-20,231.3623238,0.94116,2.851983961,0.484595708,0.007120859
2015-09-21,226.773448,0.94116,2.796261594,0.47987944,0.007145631
2015-09-22,230.6263048,0.80588,2.836081959,0.465905856,0.007110179
2015-09-23,230.1324378,0.91,2.841740465,0.459883236,0.006465005
2015-09-24,234.3198685,0.8,2.922314857,0.464048338,0.006542327
2015-09-25,235.5382218,0.68233,2.90363652,0.453018303,0.006672798
2015-09-26,234.5918144,0.77032,2.876617645,0.452432088,0.006427604
2015-09-27,233.2433098,0.700769905,2.849302488,0.440359117,0.006428719
2015-09-28,240.0172653,0.604208065,3.058581994,0.447621183,0.005991548
2015-09-29,237.3362338,0.68163,3.001129682,0.432797349,0.00515135
2015-09-30,236.739848,0.713644314,3.014468869,0.398769872,0.005602169
2015-10-01,238.2298139,0.654722555,2.999243871,0.405526454,0.0054191
2015-10-02,237.9370073,0.66467,2.988059118,0.410837874,0.005856937
2015-10-03,239.7358977,0.6796,3.047222268,0.40728693,0.005382425
2015-10-04,239.5169249,0.60954,3.020074851,0.4015152,0.00506371
2015-10-05,240.9612138,0.60777,3.012411967,0.419375661,0.004901265
2015-10-06,246.9404982,0.65114,3.140084047,0.411977595,0.005380309
2015-10-07,243.7344868,0.6,3.062618668,0.394277003,0.005130456
2015-10-08,243.029633,0.633798841,3.063219426,0.38990618,0.004795616
2015-10-09,244.4488875,0.635190847,3.097385656,0.391548556,0.005064986
2015-10-10,245.9559243,0.635190847,3.111579391,0.389315207,0.005048348
2015-10-11,248.5281654,0.59931,3.16296306,0.383229852,0.005186358
2015-10-12,246.0936373,0.63,3.145380841,0.397272761,0.005290421
2015-10-13,250.4713007,0.601639344,3.183370963,0.3856276,0.005299815
2015-10-14,253.1423255,0.483236302,3.150018213,0.398953694,0.005296625
2015-10-15,254.693015,0.559861986,3.091870524,0.393585216,0.00537309
2015-10-16,262.7373632,0.525,3.114879202,0.409398557,0.005295572
2015-10-17,271.9309389,0.52299,3.067179407,0.424392967,0.00514527
2015-10-18,263.4816774,0.505,3.014247921,0.413685127,0.005000688
2015-10-19,264.3627282,0.499479725,3.044840089,0.392525754,0.005000579
2015-10-20,270.8322119,0.440034717,3.084161455,0.400348337,0.00470477
2015-10-21,268.0402177,0.42,3.057799741,0.396577797,0.00466224
2015-10-22,275.4149565,0.546183514,3.128230777,0.40126367,0.004764758
2015-10-23,278.612778,0.56491,3.125322261,0.397320618,0.004601103
2015-10-24,283.6111429,0.55606,3.112669929,0.398068241,0.004679018
2015-10-25,286.0496935,0.624364858,3.089278987,0.410470049,0.004511826
2015-10-26,286.7033828,0.700519544,3.118085083,0.386582881,0.004570219
2015-10-27,295.5629138,0.83,3.106908801,0.407141718,0.004620773
2015-10-28,304.442097,0.99,3.097703892,0.43482533,0.00469193
2015-10-29,314.8794623,1.179406721,3.857337263,0.44248437,0.004561849
2015-10-30,328.4923212,1.120673366,3.981606592,0.445099921,0.004672532
2015-10-31,314.1195082,0.889342572,3.653313053,0.400637837,0.004631234
2015-11-01,329.8542276,0.99,3.871109697,0.430910076,0.004941244
2015-11-02,364.616628,0.9878,4.170503848,0.446377924,0.005020087
2015-11-03,400.9231052,1.047362653,4.525360227,0.43446889,0.0052706
2015-11-04,405.4816815,0.799,3.982285324,0.484344687,0.004543955
2015-11-05,384.341223,0.87638,3.813921238,0.425444104,0.004391635
2015-11-06,372.9754179,0.959652835,3.503662429,0.436965178,0.004468246
2015-11-07,386.5045508,0.911850193,3.580783149,0.449890014,0.004628291
2015-11-08,372.4001297,1,3.404300631,0.500244429,0.004529086
2015-11-09,380.4956444,0.998,3.402558214,0.47141388,0.004489662
2015-11-10,337.8305023,0.90191467,3.101427978,0.462340546,0.004480845
2015-11-11,308.9221859,0.750047341,2.960976744,0.447234912,0.004236078
2015-11-12,337.5229886,0.88,3.286073748,0.440422317,0.004461952
2015-11-13,337.2789582,0.89998422,3.236493865,0.457254682,0.004390777
2015-11-14,333.0471175,0.88,3.191771986,0.430386232,0.004349595
2015-11-15,319.9280216,0.91,3.075988749,0.428592841,0.004168657
2015-11-16,331.132725,0.914427236,3.199195298,0.433781896,0.004286775
2015-11-17,335.8497861,0.999284629,3.221459516,0.42867665,0.004211567
2015-11-18,335.744505,0.996753607,3.183803739,0.423298451,0.004244699
2015-11-19,326.2321455,0.94,3.132719403,0.407193495,0.004185558
2015-11-20,321.9404755,0.92,3.124347323,0.388786019,0.004214822
2015-11-21,325.9052312,0.96,3.143719904,0.392922733,0.004291846
2015-11-22,323.7169661,0.97,3.132490022,0.400400429,0.004255397
2015-11-23,323.0125563,0.92,3.118979788,0.395276023,0.004257399
2015-11-24,319.9613565,0.910014782,3.09511046,0.385975128,0.004281083
2015-11-25,328.9604573,0.87,3.341515579,0.388643553,0.004315961
2015-11-26,356.2552925,0.858832719,3.639384408,0.406099116,0.004261875
2015-11-27,359.2688244,0.88,3.587472318,0.373842682,0.004195818
2015-11-28,356.5673226,0.907557786,3.512641098,0.3921427,0.004275774
2015-11-29,371.7076125,0.87,3.688417915,0.391922029,0.004308091
2015-11-30,377.3898399,0.88,3.609400625,0.394189573,0.0042037
2015-12-01,362.5323758,0.863293396,3.43821966,0.374613133,0.004074349
2015-12-02,359.2224041,0.82,3.353672022,0.369860324,0.00419931
2015-12-03,361.2100681,0.83,3.383659421,0.368134557,0.00433995
2015-12-04,363.2416318,0.84,3.371333355,0.371163693,0.004791157
2015-12-05,389.3629588,0.86993,3.539608233,0.444645733,0.005209511
2015-12-06,393.3191297,0.82499,3.482416309,0.440616364,0.005377214
2015-12-07,395.3465883,0.78994398,3.640037266,0.42331495,0.005602992
2015-12-08,413.7986604,0.79461,3.692004306,0.431523756,0.007088023
2015-12-09,417.6326712,0.80511,3.665163878,0.450334591,0.008438196
2015-12-10,415.7299243,0.84374,3.648234203,0.431919231,0.007733514
2015-12-11,453.8614801,0.899800105,3.867627439,0.463162824,0.008785953
2015-12-12,435.8557224,0.96,3.609914323,0.442597046,0.008552087
2015-12-13,434.4034664,0.91994,3.580881696,0.452014858,0.008565333
2015-12-14,442.9916897,0.99,3.5860355,0.52925522,0.006992012
2015-12-15,464.6178717,1,3.798501124,0.549550016,0.006124445
2015-12-16,454.1424924,0.8671,3.672599045,0.522240987,0.00669699
2015-12-17,456.2401346,0.94,3.729102605,0.512058846,0.006514945
2015-12-18,463.1757697,0.9,3.742308981,0.497207113,0.006251116
2015-12-19,461.3999079,0.893520944,3.708047978,0.479857248,0.006144065
2015-12-20,442.1539901,0.96,3.513854435,0.502855975,0.006113898
2015-12-21,437.6401295,0.91,3.433976626,0.492744324,0.006047362
2015-12-22,435.268379,0.88,3.384610799,0.474408853,0.005996926
2015-12-23,442.6657271,0.87093,3.565563514,0.471698447,0.0058918
2015-12-24,455.878713,0.87,3.632938688,0.484953797,0.005990246
2015-12-25,455.7188258,0.865924905,3.613941816,0.486449206,0.006564081
2015-12-26,418.2215316,0.853,3.449718143,0.440298893,0.006072457
2015-12-27,422.7058945,0.86893,3.489253019,0.449612513,0.006374767
2015-12-28,421.0528796,0.842445938,3.454693929,0.445656631,0.006277423
2015-12-29,431.3400213,0.86,3.493508943,0.448550581,0.006109034
2015-12-30,426.043647,0.896515517,3.458319345,0.44197851,0.00615065
2015-12-31,429.6771534,0.94884,3.472025296,0.452311753,0.005955048
2016-01-01,434.6780064,0.92037,3.521113207,0.512542223,0.005928172
2016-01-02,434.4398773,0.94999,3.50463783,0.532818697,0.006099935
2016-01-03,430.13618,0.957062928,3.478332222,0.491133407,0.005922681
2016-01-04,433.4489711,0.95,3.498110759,0.501160919,0.005967532
2016-01-05,432.6695026,0.9426,3.47838366,0.500954585,0.006052753
2016-01-06,430.6778697,0.95,3.460348186,0.503129369,0.005938132
2016-01-07,459.2089401,0.939947483,3.621570741,0.490671336,0.005976953
2016-01-08,454.1344237,0.985,3.576833157,0.488555965,0.00585614
2016-01-09,449.8452162,0.969910046,3.566827609,0.490312846,0.005987128
2016-01-10,448.5802162,1,3.550082034,0.490252236,0.005967298
2016-01-11,449.033059,1.070906733,3.567797825,0.483221109,0.005860964
2016-01-12,441.7681572,1.17745,3.507586121,0.487158182,0.00580039
2016-01-13,432.3106452,1.13743,3.470929041,0.48129562,0.005709924
2016-01-14,429.8232247,1.165920696,3.45390875,0.487981574,0.00563425
2016-01-15,367.8231999,1.290891047,3.035839337,0.428366093,0.00510884
2016-01-16,388.0712046,1.21179,3.087651525,0.491719512,0.005019797
2016-01-17,382.4820865,1.310936879,3.018863152,0.439631059,0.005323343
2016-01-18,384.8651666,1.466244182,3.031704162,0.493794043,0.005266898
2016-01-19,378.161725,1.353046598,2.983330866,0.536704748,0.005210261
2016-01-20,420.6229242,1.45662153,3.393199101,0.535642772,0.005446146
2016-01-21,409.2984597,1.49593,3.219739468,0.552233797,0.005258959
2016-01-22,381.0464594,1.52,3.053519895,0.530751931,0.005079757
2016-01-23,386.3706026,2.012250536,3.085081244,0.615601744,0.005041391
2016-01-24,403.4469267,2.101384785,3.185244816,0.625423212,0.005106759
2016-01-25,391.9860973,2.53372159,3.105139276,0.576469724,0.005096362
2016-01-26,391.1429351,2.380586704,3.122198839,0.587726724,0.005500892
2016-01-27,394.6275304,2.401309818,3.292567217,0.606025986,0.006757753
2016-01-28,378.9009956,2.546453319,3.082313138,0.564660971,0.006106973
2016-01-29,378.9999948,2.487635451,3.089402424,0.513910329,0.006940022
2016-01-30,377.2627791,2.44067,3.060449954,0.508820575,0.00650913
2016-01-31,366.3416876,2.24267178,3.012644012,0.483543906,0.006357786
2016-02-01,371.2234351,2.167397367,3.042310442,0.49101687,0.006604936
2016-02-02,372.9276312,2.44653,3.043586255,0.495055576,0.006740038
2016-02-03,368.0982066,2.53,3.027266179,0.491495917,0.0068248
2016-02-04,389.7230812,2.55007,3.161295471,0.507036443,0.006821517
2016-02-05,384.398414,2.56451,3.106606556,0.492459096,0.007306497
2016-02-06,374.6315555,2.54902,3.061351661,0.477359119,0.008098558
2016-02-07,375.1539176,2.898071101,3.061429286,0.478679957,0.007789628
2016-02-08,370.8143503,3.183772193,3.02397867,0.478376708,0.007551926
2016-02-09,373.5116129,3.893476765,3.036159752,0.464922165,0.007617552
2016-02-10,379.0826116,4.377682845,3.053786839,0.470547822,0.007606302
2016-02-11,377.6391651,5.871940323,3.034371614,0.527075013,0.007613393
2016-02-12,382.2944565,5.470403844,3.067690898,0.600936463,0.007781684
2016-02-13,389.5984325,5.218790624,3.099368369,0.80435875,0.008140713
2016-02-14,406.1506695,5.155843983,3.179233831,0.838457068,0.008499693
2016-02-15,399.2676186,5.152687376,3.130990257,0.779800437,0.008353588
2016-02-16,407.0353095,4.262366795,3.179441743,0.938073237,0.008213487
2016-02-17,415.3241134,3.810980289,3.213459758,0.725492494,0.007745996
2016-02-18,421.289663,4.366827736,3.222021225,0.772997261,0.008014082
2016-02-19,419.6265285,4.585640583,3.216017546,0.818428802,0.008191241
2016-02-20,440.1957601,4.350489201,3.462171586,0.815725439,0.007972337
2016-02-21,438.7186127,4.624428605,3.445763348,0.77086216,0.007981354
2016-02-22,437.5352951,5.593708536,3.466139653,0.776914282,0.00803942
2016-02-23,420.0325926,5.609936197,3.388302676,0.75151514,0.007964601
2016-02-24,423.9951125,6.234281009,3.350266371,0.795619274,0.008078784
2016-02-25,424.0908703,6.072274345,3.35905797,0.801727895,0.008098767
2016-02-26,431.762242,5.875550437,3.408397343,0.813759742,0.008034768
2016-02-27,432.947846,6.310733888,3.410131059,0.828915982,0.007878311
2016-02-28,433.1022627,6.498836068,3.422257413,0.867586286,0.007776228
2016-02-29,437.7758726,6.333253431,3.425535657,0.866380631,0.008017627
2016-03-01,432.8078672,7.5263757,3.407996462,0.842077571,0.008035109
2016-03-02,423.0797894,8.518787908,3.350859674,0.820975556,0.007896953
2016-03-03,419.2688213,9.284910244,3.279949813,1.07709425,0.0079565
2016-03-04,407.9901543,9.978698143,3.204400578,1.121718625,0.008149138
2016-03-05,397.3144539,10.75100628,3.1467121,1.183678777,0.00758852
2016-03-06,403.7051875,10.98440672,3.171640558,1.213376113,0.00767736
2016-03-07,413.2293662,9.476884016,3.24798491,1.039137325,0.007759124
2016-03-08,411.4259532,9.772849628,3.225904397,1.173981134,0.007879728
2016-03-09,412.5407035,11.81709865,3.261484265,1.221574042,0.007975285
2016-03-10,416.3409287,11.16565112,3.26934755,1.083751182,0.008234097
2016-03-11,419.5119342,11.1229054,3.359803015,1.083381507,0.008704153
2016-03-12,410.2641633,13.28365882,3.263381168,1.1582654,0.008427125
2016-03-13,411.8058825,14.34005449,3.261382543,1.230686387,0.008537188
2016-03-14,415.0269573,12.31138585,3.278752651,1.11429668,0.008265928
2016-03-15,415.2664003,13.04229902,3.297756709,1.138124114,0.00817174
2016-03-16,417.0241185,12.70282095,3.297060392,1.152892224,0.008135251
2016-03-17,418.6053638,11.05033061,3.290491257,1.293177533,0.008209309
2016-03-18,408.9015874,10.84613985,3.164855802,1.145091368,0.00810467
2016-03-19,409.1244299,10.50163306,3.168667762,1.209253221,0.007941063
2016-03-20,412.0569538,10.24057179,3.189909628,1.488093255,0.007862668
2016-03-21,411.6017741,11.83476552,3.193036833,1.467806979,0.008037064
2016-03-22,416.5816538,11.29600894,3.222600852,1.36838842,0.008144983
2016-03-23,417.3782995,12.40522757,3.234605597,1.459036196,0.008347107
2016-03-24,413.5602399,11.16782094,3.188587923,1.674436596,0.008143453
2016-03-25,416.3732438,10.65611213,3.223659708,1.601579572,0.008089423
2016-03-26,416.8230967,11.00213229,3.227285211,1.687883558,0.008038473
2016-03-27,425.4549598,10.38643971,3.294322294,1.52113957,0.00792467
2016-03-28,422.9174468,11.65682228,3.252725415,1.482457583,0.007311543
2016-03-29,415.8638288,11.68895052,3.222405674,1.494200081,0.00748759
2016-03-30,412.7776978,11.8662581,3.20887743,1.438305001,0.007076887
2016-03-31,415.9568112,11.380502,3.26104681,1.404282533,0.007456058
2016-04-01,417.2006603,11.63468257,3.253575117,1.453720374,0.007365576
2016-04-02,419.7630567,11.62532648,3.264575901,1.549881508,0.007504648
2016-04-03,420.0735789,11.60973994,3.25690648,1.544743747,0.007428048
2016-04-04,419.5407279,11.12544643,3.237609981,1.586383292,0.007408688
2016-04-05,422.5013644,10.43644489,3.252919006,1.506002881,0.007339589
2016-04-06,421.9071912,10.72407408,3.255845709,1.504064538,0.007105076
2016-04-07,421.46722,10.09231544,3.242246365,1.504491069,0.006756162
2016-04-08,418.6434605,9.714492462,3.21530528,1.287871383,0.006642848
2016-04-09,418.7586354,9.108830379,3.232737141,1.143272003,0.006075181
2016-04-10,421.9544885,8.871822924,3.244278799,1.095956775,0.005906663
2016-04-11,423.273044,8.695256715,3.249756978,1.02023384,0.006023863
2016-04-12,427.4276646,7.494964174,3.286129916,0.945431279,0.005883584
2016-04-13,424.8725181,8.045424461,3.252638303,1.032573068,0.005848753
2016-04-14,425.856595,8.455838275,3.256757554,1.01013797,0.006345164
2016-04-15,430.7244188,8.210572013,3.293128749,0.987875065,0.00638477
2016-04-16,432.216313,8.574011391,3.290028171,0.98130896,0.006541419
2016-04-17,429.3399687,9.338502452,3.271577221,1.032682119,0.006554522
2016-04-18,429.6569337,8.987088524,3.263622455,1.110812528,0.007084401
2016-04-19,437.5687262,8.747548649,3.314102382,1.121307962,0.007113133
2016-04-20,442.6616533,8.505087213,3.296713857,1.060941355,0.007375928
2016-04-21,452.1647028,8.151817165,3.370661076,0.981181341,0.007201449
2016-04-22,448.1344213,7.906739117,3.362522168,0.989371388,0.007352815
2016-04-23,453.914723,8.412477365,3.358878554,1.042406104,0.00738226
2016-04-24,463.3828714,8.007851146,3.707295582,1.032016863,0.007250981
2016-04-25,465.3160067,7.519648953,3.858530114,0.965922771,0.00721879
2016-04-26,469.6087645,7.432436472,4.088449407,0.896391896,0.006928109
2016-04-27,445.7411131,7.792925085,3.906233497,0.948551505,0.006512278
2016-04-28,451.0600618,7.254016844,3.814206315,0.907644785,0.006657744
2016-04-29,457.0099652,7.449840876,3.842126291,0.88884644,0.006833989
2016-04-30,449.9004845,8.817115894,3.667554849,0.921884171,0.006794262
2016-05-01,455.0107312,8.779748833,3.727556242,0.919290391,0.006743611
2016-05-02,444.9330612,10.07125278,3.679605964,0.969167126,0.006603748
2016-05-03,451.6288504,9.362546265,3.766702446,0.923743221,0.006455268
2016-05-04,448.3679676,9.377364057,3.757734616,0.916906628,0.00625792
2016-05-05,449.3360725,9.76751993,3.725123384,0.909713971,0.006241749
2016-05-06,461.6938624,9.376137618,3.842383034,0.883123852,0.006467075
2016-05-07,461.3618425,9.389553629,4.023290192,0.885141434,0.00648918
2016-05-08,461.3788723,9.5025564,3.967195728,0.853562123,0.006389114
2016-05-09,463.4622317,9.355568318,4.11232721,0.832943507,0.006417782
2016-05-10,451.0796683,9.392068591,3.824748296,0.829715421,0.006185412
2016-05-11,453.8963053,9.931943048,3.88726357,0.860500719,0.006132076
2016-05-12,455.6072559,10.08661006,3.878255529,0.87196317,0.006161004
2016-05-13,457.2419027,10.60198706,3.959741272,0.849800518,0.006086329
2016-05-14,458.1195248,10.23169773,4.033142436,0.843531581,0.006121898
2016-05-15,460.8577206,9.980708153,4.101335784,0.830917021,0.006034686
2016-05-16,455.2240773,11.11417694,4.021889781,0.815570577,0.005980731
2016-05-17,453.545777,12.18612969,3.976560744,0.814432188,0.005914029
2016-05-18,454.4861841,13.36694918,4.007161871,0.840335674,0.00600937
2016-05-19,437.7241871,14.49554691,3.813862038,0.852464691,0.006100539
2016-05-20,442.3967992,13.65531947,3.87252884,0.937639811,0.006028638
2016-05-21,444.0782072,14.00697616,3.975781354,0.977120776,0.005953421
2016-05-22,440.5586688,14.22510076,3.941162871,0.936119333,0.005948766
2016-05-23,444.2050573,13.33805352,3.981456328,0.904605665,0.005882651
2016-05-24,445.6744549,12.75345791,3.951705468,0.900894537,0.005790068
2016-05-25,450.5495272,12.52300162,4.030985364,0.869779196,0.005643786
2016-05-26,454.4337224,12.52695202,4.098494138,0.862759682,0.005746047
2016-05-27,471.8201173,11.20723462,4.445779702,0.85547613,0.005506861
2016-05-28,530.9105979,11.87413581,4.549879677,0.917208062,0.005458714
2016-05-29,527.5497124,12.38200896,4.508981074,0.889018064,0.005761712
2016-05-30,533.493149,12.68085955,4.57612782,0.904060455,0.005684857
2016-05-31,530.9436928,14.04674174,4.629284622,0.927732325,0.005594044
2016-06-01,537.6136788,13.91321921,4.725330157,0.913788221,0.005772702
2016-06-02,538.7712432,13.82794252,4.71965872,0.929848584,0.005736977
2016-06-03,570.1759883,13.89057349,4.903228586,0.945960479,0.005790094
2016-06-04,574.2662016,13.72400736,4.843884172,0.978985938,0.005785151
2016-06-05,575.137638,13.93269087,4.827409649,1.003363581,0.005767299
2016-06-06,585.857149,13.99154092,4.965684953,1.003765876,0.005723913
2016-06-07,578.4692407,14.53642036,4.79392713,1.00281104,0.005846027
2016-06-08,583.0975853,14.50367024,4.77659433,0.996403059,0.005787669
2016-06-09,577.1016997,14.47920547,4.743923232,1.1216289,0.005783018
2016-06-10,579.8149936,13.94947896,4.868245586,1.149792672,0.005714178
2016-06-11,605.449557,14.22958048,5.04641416,1.149370976,0.005765635
2016-06-12,670.3923743,15.77416002,5.273219706,1.257147639,0.005648132
2016-06-13,704.3217781,17.67302421,5.293181013,1.282284465,0.005890074
2016-06-14,684.9483194,18.73749358,5.171102806,1.375661993,0.00723914
2016-06-15,695.0014684,18.40932921,5.249154934,1.462140984,0.006574491
2016-06-16,767.4200313,20.72886637,5.702984801,1.559362609,0.006640024
2016-06-17,750.0146339,15.45451763,5.61473608,1.776800154,0.00654293
2016-06-18,758.2887801,11.25958619,5.57856739,2.007094622,0.006519779
2016-06-19,766.7671327,12.31845337,5.583201987,1.873540619,0.0067828
2016-06-20,722.4974524,11.69314814,5.177265985,1.756268169,0.006406371
2016-06-21,669.6042047,13.05073803,4.882873324,1.617443713,0.005877799
2016-06-22,594.8329746,13.22615496,3.943616883,1.512084623,0.006747236
2016-06-23,627.6778556,13.79821217,3.904091504,1.565730278,0.006287781
2016-06-24,664.1269857,14.38460631,4.317204543,1.577986598,0.00652191
2016-06-25,668.8726841,14.3489549,4.280516104,1.556083617,0.006404915
2016-06-26,630.4342421,13.85083646,4.088070393,1.483208936,0.006446347
2016-06-27,652.2448077,14.06920941,4.171946946,1.477258258,0.006356488
2016-06-28,647.2187684,12.18804331,4.098369437,1.477505048,0.006892211
2016-06-29,638.5863456,12.71232855,4.05061669,1.54187094,0.006797218
2016-06-30,674.2848147,12.45677609,4.201296385,1.597042104,0.006629045
2016-07-01,677.5123857,12.27652637,4.290066771,1.669540186,0.006827774
2016-07-02,702.7393168,12.11150575,4.621050819,1.744746792,0.006605132
2016-07-03,662.5500859,11.8082437,4.310725779,1.709065426,0.006600904
2016-07-04,679.8424534,11.41856442,4.529163104,1.702670587,0.00671993
2016-07-05,668.1659813,10.51968501,4.428409639,1.731424322,0.006594168
2016-07-06,677.6513331,10.55904823,4.495763496,1.955454999,0.006525483
2016-07-07,640.0532361,10.1132562,4.129813005,1.896432828,0.006483546
2016-07-08,665.0517084,11.34970977,4.261334891,1.960916702,0.006623481
2016-07-09,651.941914,10.95297404,4.155105223,1.95681069,0.006537996
2016-07-10,649.959341,10.96154541,4.129064898,1.909024585,0.006519089
2016-07-11,650.2725947,10.56650381,4.14240958,1.988139733,0.006279218
2016-07-12,670.023128,10.55334833,4.20813123,1.995929393,0.006383783
2016-07-13,658.3336134,10.44727256,4.155361271,1.938768694,0.006420914
2016-07-14,660.9059602,11.53636973,4.163786881,2.012147476,0.006394643
2016-07-15,666.7586711,11.99350557,4.175370428,2.002094174,0.006498831
2016-07-16,665.2756222,11.71866588,4.171301964,1.992359988,0.006708094
2016-07-17,681.089602,11.2566893,4.211656499,1.996653979,0.006560355
2016-07-18,675.1185792,11.08267701,4.178915131,1.957228228,0.00653469
2016-07-19,674.6603603,11.67562511,4.158083159,1.909542699,0.006440716
2016-07-20,667.3053649,12.50351007,4.132796338,1.771664754,0.00639003
2016-07-21,666.8517393,12.74559164,4.14358626,1.733444437,0.006488888
2016-07-22,650.5629116,14.82488289,4.027470284,1.838962945,0.00628302
2016-07-23,657.377943,14.4444566,4.06560681,1.901976549,0.006410293
2016-07-24,661.3939798,12.72063053,4.068645845,1.874897859,0.006303284
2016-07-25,655.1195778,13.84029495,4.0375755,1.851618438,0.006134655
2016-07-26,654.6263392,11.96328494,3.966703749,1.810464239,0.005908205
2016-07-27,656.2751469,13.06156389,3.970495147,1.939501886,0.0058938
2016-07-28,656.1964534,12.88820316,3.962466109,1.853025013,0.005954425
2016-07-29,657.5575675,12.87801282,4.086170623,1.899229999,0.006114991
2016-07-30,655.3617302,12.51876066,4.0721038,1.918508648,0.006083732
2016-07-31,624.8044871,11.94611594,3.950434209,1.813561688,0.005831369
2016-08-01,606.5092479,11.00702945,3.856972998,1.693229902,0.005787484
2016-08-02,526.9811483,8.356106622,3.575366485,1.441595302,0.005375765
2016-08-03,570.3470409,10.54202449,3.773281588,1.583753905,0.005669832
2016-08-04,583.542158,11.26047174,3.801771597,1.857243775,0.005987474
2016-08-05,581.2798057,11.16655372,3.767490784,1.813119976,0.006070188
2016-08-06,590.795403,10.99011149,3.795959881,1.895326562,0.006597796
2016-08-07,594.732324,11.02330068,3.790498815,1.897230138,0.006184402
2016-08-08,591.6292839,11.30988489,3.795986421,1.912329621,0.00593619
2016-08-09,587.9321382,12.30707385,3.748265169,2.045960097,0.006237394
2016-08-10,589.9687583,12.09459738,3.739895716,2.003345907,0.006227112
2016-08-11,589.5858847,11.70536061,3.74670778,1.977300338,0.006198862
2016-08-12,587.1916496,11.79803669,3.699901578,1.943001903,0.006125493
2016-08-13,585.3635816,11.57711733,3.71001509,1.982253753,0.006129179
2016-08-14,571.3870625,11.26058884,3.643720118,1.993893878,0.005966589
2016-08-15,566.5644413,11.15949328,3.570169075,2.179422303,0.006081284
2016-08-16,578.4149241,11.1599375,3.629867559,2.209680996,0.006147975
2016-08-17,573.6637444,10.80133834,3.606638657,2.258684599,0.006056277
2016-08-18,573.263192,10.75699655,3.601433619,2.184882533,0.006047159
2016-08-19,573.9584579,10.74631385,3.596533777,2.301194333,0.006099438
2016-08-20,581.7970701,11.29545668,3.609449385,2.45049971,0.006118814
2016-08-21,580.7921926,11.1615503,3.60450634,2.539261865,0.006026756
2016-08-22,584.9718977,11.08714305,3.671798774,4.088502037,0.005931068
2016-08-23,582.6277474,10.9988015,3.929858948,4.65964758,0.006057238
2016-08-24,578.7018317,11.01608796,3.839524107,4.458786801,0.006102479
2016-08-25,576.0334366,11.33890937,3.793026164,4.139912692,0.006074786
2016-08-26,578.8746534,11.27947023,3.828361789,4.184655558,0.006026295
2016-08-27,570.2009937,11.18379176,3.743289613,5.145109713,0.005935234
2016-08-28,575.1052326,11.00711414,3.750243856,9.340724064,0.00596873
2016-08-29,573.4292676,10.9581455,3.751618395,8.461880282,0.006268099
2016-08-30,575.6956984,11.25098615,3.792071504,8.455179822,0.005969858
2016-08-31,572.2727583,11.60652581,3.769037355,8.449384839,0.005963259
2016-09-01,572.221702,12.11575115,3.816231456,8.002097689,0.005926761
2016-09-02,576.8467674,12.14188575,3.835931694,10.09250442,0.005960626
2016-09-03,600.3744068,11.89446262,3.898032061,10.71783538,0.005976264
2016-09-04,610.5389133,11.75170669,4.001523818,13.60080754,0.005988279
2016-09-05,607.5269642,11.77405707,3.958726106,13.85276999,0.005923396
2016-09-06,612.9954583,11.72588689,3.960380999,12.43318085,0.00586958
2016-09-07,615.6598191,11.58640094,3.980006289,11.85546469,0.005871192
2016-09-08,630.550172,11.41000412,4.019267972,12.75984049,0.005923666
2016-09-09,622.977884,11.66033261,3.981202772,12.29353136,0.005919136
2016-09-10,624.7526404,12.15128415,3.983954349,12.25507203,0.005884875
2016-09-11,608.2466759,11.66256646,3.888193317,10.75477039,0.005864837
2016-09-12,607.7073727,11.90292442,3.814254332,10.06718229,0.005898959
2016-09-13,608.6942963,11.93589375,3.829610524,10.7564791,0.005911006
2016-09-14,609.4130877,11.92193268,3.827506283,10.44218549,0.006084576
2016-09-15,607.0702626,11.97704125,3.816137739,9.523141631,0.008742298
2016-09-16,607.806438,12.60655409,3.827696972,8.946574567,0.007212863
2016-09-17,607.3814497,12.80976952,3.819052789,9.668708858,0.006984443
2016-09-18,611.5334603,12.44342863,3.841513022,9.475443903,0.006853009
2016-09-19,608.8713063,13.0277881,3.829521144,10.60771186,0.006808778
2016-09-20,608.3717486,14.71652465,3.825755002,11.04381406,0.006762493
2016-09-21,596.9457566,13.77039792,3.781885864,9.878528187,0.006813068
2016-09-22,595.5647165,13.19667709,3.768085697,10.14167473,0.006778309
2016-09-23,602.3787849,13.36952722,3.827420284,10.73249899,0.00735257
2016-09-24,602.6873597,12.96137446,3.83006579,10.71345782,0.007396324
2016-09-25,600.6100549,13.08554991,3.813836436,10.23687651,0.00800894
2016-09-26,606.7788106,12.86214592,3.866192287,9.333655613,0.007708997
2016-09-27,605.1516137,13.09809112,3.846705004,9.295484928,0.008313212
2016-09-28,604.6864944,13.31834111,3.837529281,9.382874831,0.009220325
2016-09-29,605.202562,13.13349603,3.849504618,8.616331706,0.00892418
2016-09-30,608.8658407,13.25969776,3.834457583,8.411157922,0.008641273
2016-10-01,615.4084788,13.23741489,3.845469933,7.311004983,0.008064057
2016-10-02,611.7485783,13.28397136,3.843939791,8.399238857,0.008132095
2016-10-03,612.5903474,13.50053057,3.83122013,7.9321843,0.008015673
2016-10-04,610.0078814,13.32603608,3.816542187,7.575653756,0.007712333
2016-10-05,612.1477809,13.08346682,3.833980021,6.59385725,0.0073079
2016-10-06,611.7608628,12.87298188,3.821368607,7.17752742,0.007366782
2016-10-07,617.9057051,12.69044818,3.842726281,6.851032802,0.007366718
2016-10-08,619.3010018,12.24350364,3.838909855,6.882714067,0.007369655
2016-10-09,617.1010413,12.08578726,3.807802758,7.537108363,0.007533465
2016-10-10,618.0852,11.77324821,3.783934546,6.890593593,0.00790577
2016-10-11,642.9813873,11.76477825,3.830056659,7.332737196,0.00782495
2016-10-12,636.5979322,11.82660739,3.80689588,7.3020753,0.007867189
2016-10-13,635.4440953,11.95856936,3.889673244,6.927221458,0.007901405
2016-10-14,639.5860903,11.90498188,3.885802685,6.930168177,0.008107555
2016-10-15,637.2837593,11.95711926,3.876031221,6.546106697,0.007964631
2016-10-16,642.9130425,11.96180171,3.892575867,6.405137471,0.007932698
2016-10-17,639.1375365,11.9689211,3.846259881,6.278859404,0.007970865
2016-10-18,635.5765086,12.55007316,3.831488399,6.590797763,0.008351612
2016-10-19,629.640708,11.99250575,3.805140037,6.61677339,0.008697471
2016-10-20,628.5989011,12.06247161,3.78014336,6.523394329,0.009205278
2016-10-21,630.9062034,12.08190853,3.818886014,6.765373849,0.008960855
2016-10-22,654.508631,12.04385859,3.859275941,6.475397127,0.00875204
2016-10-23,651.9619568,11.95701446,3.869920727,6.468005341,0.008916527
2016-10-24,650.0271672,11.92644316,3.850399277,6.374742746,0.008784521
2016-10-25,655.7925051,11.3266441,3.882892376,6.048624313,0.008753305
2016-10-26,675.1098693,11.49404798,3.930519184,6.119462844,0.008668369
2016-10-27,686.5233271,11.47589686,3.999304436,6.246232764,0.008288983
2016-10-28,690.3906549,11.12836086,3.983980826,5.738514313,0.007915761
2016-10-29,715.4454693,10.41333964,4.064449892,5.077078854,0.007686249
2016-10-30,699.333411,11.23650865,4.003582343,5.558777591,0.008069741
2016-10-31,698.897728,10.97698263,3.973261537,5.092303494,0.008058082
2016-11-01,730.57848,10.80720256,4.093735749,4.703083488,0.007994295
2016-11-02,740.3670555,10.83408093,4.133389143,4.527730944,0.008155746
2016-11-03,689.939207,10.86886095,3.866805799,4.927926755,0.008172092
2016-11-04,705.4320167,11.15419808,3.896512186,4.848110241,0.008217904
2016-11-05,706.8193256,11.14252308,3.899774937,5.028356273,0.008265204
2016-11-06,715.8968798,10.99391362,3.915044948,5.003417245,0.008135808
2016-11-07,706.1812168,10.91568669,3.874683167,5.725303386,0.008269271
2016-11-08,711.8358466,10.85880944,3.839611357,6.433070384,0.008177828
2016-11-09,721.5015099,10.65746665,3.849626946,6.08350218,0.008113886
2016-11-10,713.4076156,10.5204115,3.816178345,6.060932624,0.008041729
2016-11-11,715.7033106,10.29005445,3.811654389,6.840045979,0.008086592
2016-11-12,703.8475511,9.888410327,3.747908329,7.4102486,0.008047032
2016-11-13,703.6264353,10.11767674,3.888318018,7.147993199,0.008113975
2016-11-14,705.6435842,10.01722836,3.864308367,7.685369088,0.007955335
2016-11-15,712.3471528,10.24172777,3.898460497,7.314678912,0.007830877
2016-11-16,742.0501176,10.02258258,3.909258635,6.638845366,0.007668863
2016-11-17,735.3180805,9.93872796,3.877261056,6.719305463,0.007624116
2016-11-18,749.5787273,9.518194934,3.927872043,6.718625241,0.007762604
2016-11-19,751.2138194,9.700485868,3.943483476,6.543884836,0.007596641
2016-11-20,730.3508136,9.588912226,3.890519998,6.607619909,0.007557305
2016-11-21,736.5069839,9.537563177,3.913398489,6.76877242,0.007449015
2016-11-22,747.997678,9.853807032,3.901869391,7.580860582,0.007311942
2016-11-23,741.2403179,9.790150089,3.895452177,7.895760404,0.007027006
2016-11-24,737.354976,9.221381245,3.884507421,7.743257186,0.006776815
2016-11-25,739.6852002,9.413863073,3.90938312,7.530927309,0.006824998
2016-11-26,734.6529259,9.312056271,3.864135316,7.616296362,0.006964672
2016-11-27,727.7411158,8.914638512,3.85034868,7.938230886,0.006900433
2016-11-28,730.0824838,8.681694449,3.846640444,7.868567223,0.006759224
2016-11-29,731.6464357,8.168336608,3.826622529,7.569552402,0.006696843
2016-11-30,742.2044513,8.607217329,3.85894911,8.894783517,0.006720803
2016-12-01,753.6749101,8.45638716,3.896236273,8.570705064,0.006666776
2016-12-02,772.3023827,7.671242887,3.909826172,8.141749057,0.006612266
2016-12-03,766.1104681,7.893981786,3.919366519,8.205618954,0.006535998
2016-12-04,766.3801391,7.474491722,3.87591643,7.805227285,0.006431863
2016-12-05,752.6707262,6.733519102,3.500897495,7.813646171,0.006378383
2016-12-06,759.1173258,7.777003429,3.50849453,7.508113806,0.006721374
2016-12-07,764.9876501,8.355389338,3.644616502,7.847488225,0.007128305
2016-12-08,767.6592246,8.264269465,3.666012253,7.766252038,0.006884234
2016-12-09,771.9023211,8.492425928,3.693245513,7.939466145,0.006860179
2016-12-10,775.4745613,8.121862807,3.675080103,7.770976372,0.00670861
2016-12-11,770.4961505,8.229698745,3.661535425,7.92629269,0.006793603
2016-12-12,778.5065991,8.52116494,3.639364546,7.998000464,0.006708118
2016-12-13,778.9306946,8.410061046,3.638113082,8.093527082,0.00679596
2016-12-14,776.9639615,8.239893686,3.616191949,8.386218382,0.006639785
2016-12-15,776.176782,7.812548007,3.624207147,8.419765014,0.006699623
2016-12-16,782.2302159,7.857508199,3.626720368,8.482027667,0.006588579
2016-12-17,789.6029322,7.796804098,3.699200369,8.335137405,0.006505265
2016-12-18,790.6329665,7.907392297,3.683907142,8.618117607,0.006609522
2016-12-19,790.2790317,7.609914836,3.639315444,8.581445182,0.006517934
2016-12-20,799.7775207,7.625589966,3.65854125,8.394175389,0.006477661
2016-12-21,828.4836793,7.889925672,3.634440905,8.345402976,0.006468453
2016-12-22,858.501434,7.583892075,3.673424571,8.850890658,0.00643556
2016-12-23,915.5624383,7.166979621,4.522270965,9.516846554,0.006074089
2016-12-24,891.1552721,7.242660802,4.416614011,9.578034702,0.006408832
2016-12-25,896.0032793,7.201348194,4.289398628,9.706961697,0.006408874
2016-12-26,903.2012466,7.240331975,4.264378945,10.22751554,0.00623627
2016-12-27,925.9508105,7.153741686,4.330640311,12.49982772,0.006100887
2016-12-28,979.960974,7.62361589,4.535472005,14.15676391,0.006247765
2016-12-29,973.4625594,8.302594087,4.551953877,13.08684175,0.006455555
2016-12-30,961.1826582,8.218935827,4.390304338,12.87070541,0.006421341
2016-12-31,968.970597,8.126329622,4.354111574,13.88108825,0.006520806
2017-01-01,997.257358,8.177851768,4.475238341,13.80137422,0.00630819
2017-01-02,1017.077886,8.378456487,4.566940981,16.04438377,0.006270211
2017-01-03,1032.609053,9.69747177,4.570711008,15.77048633,0.006423641
2017-01-04,1134.496445,11.06863239,4.583539435,18.23520379,0.006479068
2017-01-05,1000.498129,10.22479391,4.236431214,16.01772931,0.006192554
2017-01-06,892.4639556,10.12583202,3.858520969,13.93566367,0.006315583
2017-01-07,903.4532836,9.924744594,3.975109699,12.96944539,0.00640859
2017-01-08,912.4849971,10.43859733,4.010981193,13.49898098,0.006258303
2017-01-09,903.5086668,10.36482857,4.380492021,13.59614182,0.006188744
2017-01-10,906.4989474,10.62836721,4.577777335,13.37544433,0.006799533
2017-01-11,788.314656,9.972434649,3.938889605,11.69614381,0.006488662
2017-01-12,807.1098335,9.772264103,4.004880838,11.88240835,0.006347156
2017-01-13,826.7469274,9.81302505,3.936231137,11.24364279,0.006700303
2017-01-14,820.0451573,9.77886793,3.957605939,11.13513518,0.00685331
2017-01-15,824.5470652,9.871377501,3.924410794,10.77088716,0.006819723
2017-01-16,830.8380351,9.613635269,3.876204991,10.6007369,0.006815354
2017-01-17,906.0268281,10.24363927,3.941318793,12.36631799,0.006764833
2017-01-18,881.2598154,10.24175764,3.887582747,12.04354105,0.006741335
2017-01-19,902.26387,10.43457459,3.895661084,12.20925248,0.006726659
2017-01-20,895.1745162,10.65083345,3.894162758,11.8857572,0.006600248
2017-01-21,924.4682595,10.96216382,3.918225104,12.07209395,0.006741755
2017-01-22,922.4670774,10.70409294,3.848604777,12.17151799,0.006744045
2017-01-23,919.1157441,10.79881084,3.830295979,12.22205242,0.006682484
2017-01-24,887.7431938,10.54599321,3.742880254,11.71924031,0.00647207
2017-01-25,895.6900333,10.51334967,3.685846941,11.76128102,0.006469298
2017-01-26,916.6674686,10.62586501,3.863716537,11.95540851,0.006315204
2017-01-27,920.4544635,10.53412348,3.887837831,12.16453938,0.006418812
2017-01-28,922.7749486,10.56387358,3.868061404,12.93372498,0.006319262
2017-01-29,915.6320231,10.49499527,3.859208989,12.59046513,0.0063455
2017-01-30,920.3132608,10.5793408,4.066427294,12.6919258,0.006357051
2017-01-31,968.4991057,10.7060902,4.068559592,12.99386503,0.006273723
2017-02-01,987.5325904,10.72281057,4.048128414,13.25563255,0.006521343
2017-02-02,1007.704366,10.82796256,4.098511007,13.09052116,0.006412254
2017-02-03,1015.302039,10.95710676,4.031839438,12.68581082,0.006438424
2017-02-04,1033.785973,11.39597693,4.014997369,12.51675422,0.006408244
2017-02-05,1014.567876,11.2444301,3.965985494,12.64929006,0.0063541
2017-02-06,1023.317481,11.33666012,3.953678637,12.7072984,0.00636289
2017-02-07,1053.624459,11.48690031,3.963713186,12.52849297,0.00635096
2017-02-08,1052.367645,11.40079323,3.945854311,12.6888388,0.006350101
2017-02-09,982.7519395,10.98989481,3.750948591,12.01469082,0.006288986
2017-02-10,996.6501531,11.37336879,3.817646043,12.07587081,0.006294357
2017-02-11,1011.375322,11.48352598,3.834643931,12.32414076,0.00636608
2017-02-12,1006.296465,11.46373796,3.781199475,12.39345804,0.006288198
2017-02-13,999.953185,11.38886219,3.772738106,12.28878534,0.006253926
2017-02-14,1012.213464,13.09409656,3.832812979,13.04061334,0.006284009
2017-02-15,1013.903841,13.01426651,3.885015724,13.70345465,0.006119525
2017-02-16,1036.806865,12.88548199,3.861829284,13.18527151,0.006009407
2017-02-17,1058.66992,12.7742326,3.906984866,13.42182128,0.005882803
2017-02-18,1060.668805,12.89827522,3.809575747,13.44262256,0.005512275
2017-02-19,1058.7864,12.86141336,3.801465718,13.12768713,0.005932085
2017-02-20,1088.688429,12.70234358,3.799310749,12.25318757,0.005925587
2017-02-21,1128.855293,12.81274392,3.845237609,12.46320041,0.005848155
2017-02-22,1129.701791,12.7348606,3.88809168,12.90674437,0.005874842
2017-02-23,1188.861786,13.2532427,3.946185712,12.98074048,0.005916942
2017-02-24,1185.488892,13.1775699,3.945290239,12.01416443,0.005688415
2017-02-25,1151.604737,13.64543017,3.893484961,11.91872193,0.005678235
2017-02-26,1181.710866,14.65900731,3.882189386,12.09072452,0.005654564
2017-02-27,1194.15245,15.65684233,3.86335296,12.10536361,0.005565004
2017-02-28,1188.399941,15.65335474,3.785376825,12.34502159,0.005529919
2017-03-01,1228.459651,17.26568435,3.853902129,12.37700145,0.005329527
2017-03-02,1262.931467,19.20456121,4.047211852,13.21329303,0.006132714
2017-03-03,1289.363191,19.65470319,4.085722756,14.02906035,0.006465789
2017-03-04,1268.940664,18.68422489,3.995119334,13.8082671,0.006247469
2017-03-05,1276.273683,19.30111122,3.997968092,15.2636037,0.006151181
2017-03-06,1282.254657,19.73103376,4.099921085,15.51791917,0.006068476
2017-03-07,1234.476462,18.83910784,3.991163215,13.7744714,0.00679085
2017-03-08,1152.139389,16.67782018,3.841145181,12.53496212,0.006458931
2017-03-09,1193.455527,17.79808751,3.900482779,13.09265595,0.006487274
2017-03-10,1098.530149,19.180942,3.76003239,13.17934019,0.006156091
2017-03-11,1176.822921,21.44621625,3.803339912,14.60513895,0.006241982
2017-03-12,1231.748357,23.21961883,3.903947935,16.85297868,0.006298083
2017-03-13,1239.396296,28.54481373,4.375600509,18.28727289,0.006404391
2017-03-14,1246.536565,28.57624555,4.195880439,17.92360889,0.006384163
2017-03-15,1258.651381,34.67317201,4.322612517,19.13993799,0.006267904
2017-03-16,1178.02075,44.77658938,4.31732225,22.25839466,0.006318868
2017-03-17,1072.082538,44.1278453,4.118372239,21.68092596,0.005906897
2017-03-18,962.5690562,32.24166539,4.057579508,19.92428985,0.006849785
2017-03-19,1020.220254,43.34329767,3.932630142,23.01463307,0.006727552
2017-03-20,1037.756346,41.82704329,4.065721805,22.35772602,0.006927808
2017-03-21,1111.818264,42.39891905,4.018177017,21.1497593,0.006840372
2017-03-22,1037.30257,41.19906312,3.93479849,21.10839857,0.007224008
2017-03-23,1028.172856,43.14097575,3.980839459,21.75333677,0.010115635
2017-03-24,935.0634962,52.98808171,4.135611007,21.19572179,0.0107965
2017-03-25,968.5433293,50.15731116,4.096578232,20.04302527,0.008924515
2017-03-26,962.9580546,50.38064277,4.073353951,19.41594394,0.009549203
2017-03-27,1042.919198,48.84076556,4.071558132,18.5553081,0.009350063
2017-03-28,1045.162932,50.21658262,4.20696061,19.5422615,0.009533914
2017-03-29,1039.688616,52.95493531,4.316520203,20.8320228,0.010123834
2017-03-30,1037.987661,51.83798558,7.532294264,19.96352931,0.014434447
2017-03-31,1081.743531,50.03191672,7.238940116,20.08553685,0.02111721
2017-04-01,1089.524772,50.68561014,7.603259384,21.1043434,0.022580867
2017-04-02,1105.562956,48.79426222,8.321470614,19.77032517,0.061920305
2017-04-03,1144.664771,44.12420267,8.516943839,20.13688449,0.032764778
2017-04-04,1141.921919,44.23347056,9.138646618,20.32127217,0.037858349
2017-04-05,1135.811644,45.3459529,12.37031697,19.80324276,0.035886449
2017-04-06,1194.596459,43.23082264,10.87581421,19.28880259,0.032817547
2017-04-07,1191.731451,42.4313813,10.05103879,19.62268667,0.037003083
2017-04-08,1184.41772,44.62471991,10.74850711,20.90910575,0.036009284
2017-04-09,1213.63414,43.92107333,9.3066244,21.17221111,0.03446158
2017-04-10,1211.649876,43.98673918,9.887763199,22.11239427,0.03425774
2017-04-11,1229.784933,43.90880746,9.737579039,21.77663262,0.033491476
2017-04-12,1216.114368,46.35684535,11.74202467,22.02514159,0.034590046
2017-04-13,1172.55834,49.91329526,11.08268924,21.52681593,0.034359936
2017-04-14,1174.333234,47.10977398,11.64078679,20.6486336,0.033838202
2017-04-15,1175.562189,49.12345061,11.65614288,20.6864789,0.033911743
2017-04-16,1173.69138,48.17713195,11.6662676,20.14738265,0.032985837
2017-04-17,1191.901201,47.84908431,11.37292067,20.45851649,0.033648686
2017-04-18,1202.131458,49.89124251,10.87925189,20.74696903,0.032820633
2017-04-19,1209.560909,48.06689747,10.23576546,20.38296093,0.029969369
2017-04-20,1235.803075,49.34414597,10.97945302,20.34315431,0.029934964
2017-04-21,1247.33607,48.54415026,12.09854301,20.49124553,0.033462366
2017-04-22,1243.550393,48.61265654,14.1489582,20.16437932,0.031823668
2017-04-23,1250.001483,48.87079304,15.33393033,20.19400852,0.031925042
2017-04-24,1257.239442,50.10525821,15.03382302,19.69138429,0.031548597
2017-04-25,1279.864717,50.29492343,15.47527705,19.89516162,0.032621679
2017-04-26,1296.485457,53.5068268,14.98693142,19.58760432,0.033035936
2017-04-27,1345.889956,63.38397374,14.83626974,21.65185782,0.035563079
2017-04-28,1347.985156,73.28969608,14.7841555,22.87657706,0.045767953
2017-04-29,1357.715253,70.47834514,16.13761651,23.45056464,0.055643488
2017-04-30,1381.956372,80.50402759,16.19661633,24.2735202,0.052804442
2017-05-01,1436.941488,78.36565993,16.10708712,22.97100341,0.055431793
2017-05-02,1463.819068,77.65780771,16.17715732,23.21298414,0.054383341
2017-05-03,1519.408944,81.15505075,21.70315283,25.65000557,0.06213119
2017-05-04,1539.830052,95.446198,23.88217123,25.96775643,0.080022511
2017-05-05,1529.850443,91.26194771,26.13644664,28.21643547,0.091736097
2017-05-06,1573.28551,95.52021344,28.39202023,28.96884741,0.102091821
2017-05-07,1526.267772,76.63553116,28.7802109,30.67494094,0.130931166
2017-05-08,1685.086496,89.39672222,28.63509792,29.96612022,0.195307477
2017-05-09,1719.228014,86.21678802,33.35510455,28.1462363,0.156624602
2017-05-10,1782.499,88.04937333,32.59970858,30.12230956,0.190075631
2017-05-11,1835.487548,88.23983707,30.55807327,29.69604184,0.18321599
2017-05-12,1704.661641,85.48507316,27.51321892,28.78561161,0.205336057
2017-05-13,1779.840257,88.28327491,28.58513096,28.50832954,0.213343845
2017-05-14,1794.593551,89.48000167,28.66312854,28.56688296,0.218198478
2017-05-15,1736.882846,90.85140182,25.47670746,27.89244844,0.26141442
2017-05-16,1757.026949,88.25827288,23.45520071,26.4194934,0.338469797
2017-05-17,1808.746065,86.83205635,25.11491751,26.82441698,0.388005134
2017-05-18,1894.247265,95.83543393,28.39273029,30.40787345,0.359842674
2017-05-19,1967.545548,124.6081964,27.4183435,31.90464139,0.320729935
2017-05-20,2048.117678,124.6207778,27.22206276,35.03792052,0.347233612
2017-05-21,2045.222493,147.7317627,26.00537762,34.59396817,0.330023478
2017-05-22,2078.9435,153.6348578,24.08529198,35.860207,0.300859408
2017-05-23,2257.288364,169.0764121,30.79396887,55.11594683,0.323222637
2017-05-24,2415.007227,191.8746689,33.71400262,45.02800854,0.290436724
2017-05-25,2319.601379,180.691296,28.38025257,40.89801298,0.246163453
2017-05-26,2279.418584,164.6031456,26.03589156,39.25955149,0.273961578
2017-05-27,2044.3005,155.7260495,22.98657511,33.86883873,0.211991335
2017-05-28,2225.700867,173.2167345,24.66675651,37.96662511,0.235348895
2017-05-29,2284.715797,193.8811404,25.76406648,41.68646656,0.233192319
2017-05-30,2167.264478,228.0737066,23.94200653,39.83504823,0.203173553
2017-05-31,2299.43261,229.1026516,25.92648442,42.2397777,0.246739665
2017-06-01,2399.887632,220.9862857,27.30213876,43.99192897,0.335326396
2017-06-02,2479.423894,221.4670742,27.90376064,44.1897424,0.294575271
2017-06-03,2549.551952,224.3073896,27.39438029,42.49521513,0.280217205
2017-06-04,2524.993834,245.4687001,27.66970123,43.19844586,0.29295922
2017-06-05,2685.318917,248.0564267,30.59814063,48.59111247,0.288974034
2017-06-06,2871.341677,264.4042356,30.10390399,55.32611917,0.28361425
2017-06-07,2706.760009,256.9818762,28.79946917,53.2016177,0.27743293
2017-06-08,2802.563547,258.3728081,30.16120105,56.2876435,0.285490505
2017-06-09,2804.872267,278.4289872,29.58789574,55.47919074,0.279964236
2017-06-10,2916.32786,344.9519871,29.93108781,52.99356585,0.261592082
2017-06-11,2974.214559,344.02691,33.80266094,58.622911,0.272314561
2017-06-12,2665.43327,389.1937215,29.06230723,50.86281589,0.249575737
2017-06-13,2707.137824,387.2515394,30.08766527,51.94204036,0.2631579
2017-06-14,2443.824451,341.4466369,28.8104919,46.13248543,0.260157096
2017-06-15,2409.886764,342.1193378,28.91721267,46.05527136,0.243578594
2017-06-16,2476.359095,352.6297323,33.42046347,47.98630769,0.249917253
2017-06-17,2652.755363,368.0372691,46.4787838,52.81127845,0.260024326
2017-06-18,2508.214207,350.5344631,42.97699781,49.80252287,0.264732144
2017-06-19,2589.642213,357.6813616,47.56901144,50.62147725,0.278435913
2017-06-20,2733.226556,349.2889135,45.4094034,51.63575641,0.30861093
2017-06-21,2639.261314,320.277859,43.4576196,48.52686814,0.26845652
2017-06-22,2686.647514,320.1459632,45.98328896,50.21242358,0.277886516
2017-06-23,2685.870471,325.9915363,45.77556396,51.18344955,0.292898496
2017-06-24,2562.189149,304.7689278,42.77760888,48.12783624,0.27759322
2017-06-25,2497.728941,276.2423451,40.50277508,45.18993103,0.256618968
2017-06-26,2426.365051,255.0334143,38.66313782,43.42692229,0.247296259
2017-06-27,2530.345536,281.0819213,39.74300478,43.69134062,0.258629984
2017-06-28,2562.792264,317.7762584,42.17691908,47.32974037,0.268036305
2017-06-29,2540.443032,293.9992904,40.32762504,45.2379258,0.255864683
2017-06-30,2452.712064,276.8468785,39.36912825,43.62364073,0.246807798
2017-07-01,2412.366213,261.219362,38.11635712,41.19344454,0.238385431
2017-07-02,2518.872187,286.5332567,41.61745562,43.10798973,0.253846549
2017-07-03,2551.927432,276.3817277,45.70871158,43.7657563,0.252149653
2017-07-04,2599.74475,269.4048347,54.45236065,45.57377837,0.248149051
2017-07-05,2608.104891,266.2622816,53.2480435,46.07336552,0.25070562
2017-07-06,2603.195474,266.6560131,51.40006914,50.20363187,0.250358375
2017-07-07,2495.780922,240.1614219,46.35034379,44.26229519,0.230496885
2017-07-08,2553.494158,244.1960693,51.65874499,46.22063273,0.229994786
2017-07-09,2506.173214,237.9607548,48.75416359,45.03179985,0.226731424
2017-07-10,2319.366897,203.6676054,44.02308757,39.43557682,0.183619696
2017-07-11,2319.167441,192.8919727,44.09468448,37.12831712,0.176208991
2017-07-12,2374.886266,220.3751148,46.73174781,40.26501093,0.195816138
2017-07-13,2343.738348,205.8616911,45.50459582,38.18513183,0.191873032
2017-07-14,2214.825237,197.2468349,42.61429593,35.3826544,0.182841964
2017-07-15,1989.63319,170.5746199,38.56514224,32.11368565,0.172480436
2017-07-16,1910.749542,155.1209585,40.75325605,29.28577545,0.146670326
2017-07-17,2215.746296,189.2216587,42.35452103,34.80754911,0.17217362
2017-07-18,2303.761146,228.7876589,43.51556728,36.52140918,0.178597163
2017-07-19,2257.065236,191.6517059,39.97067049,35.09095229,0.161398501
2017-07-20,2823.897926,224.1071442,44.53461303,40.53245696,0.188177847
2017-07-21,2666.139718,216.2140634,45.39001371,40.25209199,0.183893346
2017-07-22,2829.754055,231.9837748,46.99572402,44.65174283,0.197838613
2017-07-23,2753.243865,228.563603,45.13712637,42.6846211,0.197205833
2017-07-24,2755.159524,225.7141631,44.88968205,45.50814197,0.190898133
2017-07-25,2558.692999,204.2672465,42.00807258,40.64362635,0.173923143
2017-07-26,2522.324646,202.4566677,41.91451699,45.60321261,0.173176121
2017-07-27,2665.147546,202.8899844,41.79550637,45.3566013,0.172192218
2017-07-28,2793.833485,191.488124,40.07065912,43.7635777,0.163180308
2017-07-29,2706.450765,205.9949079,40.98080166,43.71372172,0.168880931
2017-07-30,2749.384528,196.7719152,40.28862021,39.7792339,0.163037471
2017-07-31,2862.611291,200.7608196,42.24500621,39.90258122,0.164794645
2017-08-01,2727.389182,225.7355347,43.12337442,44.18428938,0.176988271
2017-08-02,2690.145672,217.5846641,41.57180709,43.53460573,0.171422834
2017-08-03,2789.746312,224.0288983,42.55051347,43.41939734,0.174829471
2017-08-04,2860.272843,221.4710942,43.10718762,44.87362279,0.173936458
2017-08-05,3237.423363,248.9396661,45.9521065,48.38962006,0.184119361
2017-08-06,3230.116709,266.0311459,45.33805078,47.7938933,0.179952204
2017-08-07,3392.562419,269.6460538,45.90246268,50.12213656,0.177528745
2017-08-08,3425.676617,294.5220355,49.17977538,52.02321322,0.193840014
2017-08-09,3347.215432,296.828835,47.65650381,50.95979662,0.185041144
2017-08-10,3437.032155,301.4374112,47.32413761,49.67387032,0.181067586
2017-08-11,3660.520537,309.8649025,47.01065064,50.87362722,0.178466649
2017-08-12,3871.082406,309.2541212,46.27593436,49.43704346,0.171879191
2017-08-13,4063.801053,297.0431103,45.14625714,47.79010724,0.165757781
2017-08-14,4304.603931,299.8996556,45.51754526,49.82844004,0.168560104
2017-08-15,4160.030546,286.2384911,43.10537929,48.74889332,0.157444698
2017-08-16,4364.678575,300.5814956,43.90853799,48.52301512,0.159765479
2017-08-17,4308.516861,301.5257788,43.90392989,47.65025754,0.158785991
2017-08-18,4108.507162,292.5709303,45.80258663,46.94076633,0.156673373
2017-08-19,4160.332457,294.0063816,45.11762873,56.20640288,0.15354778
2017-08-20,4085.810394,297.9467304,46.17545277,54.75446103,0.158690973
2017-08-21,3992.626035,320.2680209,48.19482244,76.83281631,0.19538348
2017-08-22,4074.330461,314.6671404,46.39504981,91.44577547,0.243836793
2017-08-23,4146.915345,317.9114761,52.5970339,90.86659747,0.248750403
2017-08-24,4325.816428,324.4046785,50.18842927,85.27366531,0.217791472
2017-08-25,4353.131773,330.2298259,51.11182577,107.811365,0.217167906
2017-08-26,4341.978717,332.4326204,51.53867773,136.9352895,0.209806416
2017-08-27,4344.903445,345.1593945,61.17533299,130.5875648,0.201696432
2017-08-28,4379.763921,347.3121489,62.11007096,143.1081808,0.224806864
2017-08-29,4600.456831,373.2704737,63.60276226,133.1264438,0.219479644
2017-08-30,4586.632737,385.0963627,65.11677437,135.0978262,0.231493306
2017-08-31,4740.356218,388.6289831,73.36430369,141.6421313,0.260323942
2017-09-01,4918.166245,391.600977,87.87582293,142.9637676,0.253909016
2017-09-02,4595.020018,349.1008172,79.04536154,125.6665012,0.22827745
2017-09-03,4625.296314,352.8739889,79.63544245,127.3696086,0.231701172
2017-09-04,4374.753496,313.2596096,70.52896989,110.3479022,0.212356272
2017-09-05,4454.052538,321.6737997,74.25205328,121.186827,0.219889304
2017-09-06,4607.51653,338.4246511,81.65621874,123.6183075,0.232453217
2017-09-07,4635.111876,336.4140991,80.64356419,122.7521527,0.22849644
2017-09-08,4345.457656,310.0152124,73.82636078,119.1602644,0.214420628
2017-09-09,4335.59345,305.2334737,71.65568094,116.1245533,0.214095919
2017-09-10,4261.843521,301.3287054,67.48594405,113.3560487,0.218515115
2017-09-11,4212.547573,298.0095219,68.20008638,112.4987359,0.215168047
2017-09-12,4164.319434,293.9278711,66.12520837,111.8130704,0.209634271
2017-09-13,3887.118587,276.9573846,62.06227666,111.0548181,0.198979894
2017-09-14,3247.468739,225.3369079,45.79144665,87.04403524,0.172045325
2017-09-15,3699.222944,258.9002478,51.99178557,100.0123194,0.18471256
2017-09-16,3711.234351,255.1844956,52.36521718,96.69665235,0.183463656
2017-09-17,3711.856204,259.5952849,51.33487294,95.02144958,0.182925394
2017-09-18,4080.428443,296.5900298,56.17061196,101.9583761,0.194195581
2017-09-19,3925.73619,284.6862405,53.1997209,98.93343547,0.185056404
2017-09-20,3895.777079,284.78395,51.8519905,95.78845111,0.182035159
2017-09-21,3617.243466,258.7168553,46.58849416,86.23844546,0.171087689
2017-09-22,3619.213718,263.5925193,48.00600029,88.3346035,0.172806364
2017-09-23,3775.600594,285.0988027,49.29142144,91.82714916,0.178791065
2017-09-24,3676.896944,284.7107066,47.71811803,89.57162086,0.17628109
2017-09-25,3918.738071,294.6061791,52.15699348,93.84776234,0.184124625
2017-09-26,3890.090937,288.8733235,52.40306438,93.61597093,0.190669241
2017-09-27,4207.787485,310.3868907,56.96819754,102.3735609,0.210391252
2017-09-28,4187.769796,302.4739997,54.86946169,98.00026068,0.202194099
2017-09-29,4155.01012,291.4838349,52.67141664,94.49758095,0.196588201
2017-09-30,4334.544613,301.6535748,55.26100711,95.81051731,0.198252942
2017-10-01,4382.086898,302.9212154,54.72108113,93.22013869,0.203982451
2017-10-02,4386.875715,296.3831312,53.20116645,91.27991773,0.202492285
2017-10-03,4306.564642,291.627102,52.07637874,93.12833302,0.202702089
2017-10-04,4216.684821,292.1531312,51.25802701,90.04895883,0.212669405
2017-10-05,4319.420916,295.1042659,51.65614354,91.4602997,0.237666142
2017-10-06,4365.91571,307.3656338,52.09667107,90.7973952,0.233990796
2017-10-07,4438.855933,311.5395278,52.5838919,91.46277276,0.239693225
2017-10-08,4600.739797,308.8112078,53.28871163,90.12965943,0.277819698
2017-10-09,4777.534657,296.1699223,49.94204986,85.3935396,0.248675673
2017-10-10,4741.077915,297.8057554,50.35679157,86.20438969,0.256813144
2017-10-11,4814.967118,302.0372256,50.77126134,87.17422439,0.262836575
2017-10-12,5393.668983,302.722358,58.50069753,86.71942815,0.24803639
2017-10-13,5614.077515,336.1189354,58.78568876,94.39040293,0.257525404
2017-10-14,5785.738315,339.2399059,64.08566079,100.4383363,0.255567106
2017-10-15,5689.86506,335.2929068,65.61516981,94.59497325,0.26480499
2017-10-16,5756.148812,334.3870351,64.8328632,95.6116363,0.256635154
2017-10-17,5590.416324,315.6739103,59.2741176,90.79310034,0.224913007
2017-10-18,5583.870426,313.2929196,60.69765384,89.59224736,0.21801795
2017-10-19,5708.312991,308.3611894,59.7807699,88.71313804,0.213797718
2017-10-20,6000.88313,304.104844,60.26844091,90.03758721,0.207547285
2017-10-21,6030.207893,299.9644892,58.05432305,88.08852418,0.208102498
2017-10-22,5996.598139,294.8624833,56.64665897,86.51773806,0.201404233
2017-10-23,5888.250017,285.2722744,54.64016282,85.03988887,0.193666861
2017-10-24,5517.775353,297.2013451,55.7755391,88.42163199,0.204963529
2017-10-25,5736.017802,297.9639746,56.28487081,87.57776973,0.202399865
2017-10-26,5900.317729,296.1367262,55.55353636,88.23936402,0.201953651
2017-10-27,5771.945046,297.0759798,55.14730658,86.6772662,0.200690635
2017-10-28,5762.388577,295.0605243,54.451357,86.09033425,0.199234089
2017-10-29,6174.728845,304.3368568,56.92670089,88.3889673,0.200649122
2017-10-30,6119.256384,306.1568469,56.08272794,88.6338973,0.2018527
2017-10-31,6428.514637,304.7587902,55.43024375,87.51081208,0.19845616
2017-11-01,6726.411835,290.5201312,53.28628809,85.55266798,0.190921504
2017-11-02,7043.777939,284.5071274,54.2165362,83.28697687,0.200280453
2017-11-03,7198.632111,305.859424,56.12932663,87.8141085,0.207707073
2017-11-04,7420.498079,300.03686,54.98640496,87.3643239,0.201964961
2017-11-05,7371.13903,296.3086274,54.62556003,86.21842033,0.200105453
2017-11-06,6985.263844,297.9873095,54.65594853,99.91389266,0.203081192
2017-11-07,7118.202544,292.0590684,60.82745176,99.46901875,0.205646538
2017-11-08,7451.212787,309.8271657,62.23456026,114.6294976,0.217191625
2017-11-09,7117.73805,319.4455769,64.35416672,120.2931485,0.216923202
2017-11-10,6620.567336,299.6642344,59.41665821,105.7468064,0.204894033
2017-11-11,6346.721449,316.1478261,62.32187626,119.4903724,0.2096165
2017-11-12,5829.097828,307.1768182,58.39963271,119.9510788,0.192066096
2017-11-13,6519.445172,315.5370403,60.94949711,123.0509522,0.201291978
2017-11-14,6592.374397,334.214479,62.24938151,120.9262404,0.204729511
2017-11-15,7257.373212,330.7840938,63.23581389,120.9082394,0.208796702
2017-11-16,7833.704433,329.6620605,70.68285635,119.4427432,0.224187659
2017-11-17,7729.03327,332.2765888,67.63312903,126.0654003,0.222622367
2017-11-18,7796.154241,347.4298364,69.28469484,130.740877,0.227346334
2017-11-19,8018.320688,355.9324454,71.58698552,129.665056,0.231032459
2017-11-20,8269.874257,369.5595336,72.70587992,137.9220341,0.241210536
2017-11-21,8091.998084,361.1971265,69.90207991,140.3162579,0.231368893
2017-11-22,8249.59733,380.8191072,71.97615345,166.3835015,0.239572432
2017-11-23,8071.669821,414.9802212,73.86478154,159.9537355,0.243892612
2017-11-24,8232.422333,473.4505655,77.05617511,160.6293423,0.241178717
2017-11-25,8760.165442,466.8029047,88.90061077,168.6746519,0.250732969
2017-11-26,9319.903315,472.2779755,86.37553455,163.1406191,0.246951936
2017-11-27,9730.728579,477.6482466,90.8891444,169.7463372,0.24754073
2017-11-28,9932.19418,467.9242697,94.16864921,194.4652351,0.279796844
2017-11-29,9800.027552,429.0466905,85.90463173,168.0455944,0.236059297
2017-11-30,9996.714972,438.5586002,87.516349,176.8505505,0.237187655
2017-12-01,10808.95833,461.5862323,98.66481221,187.6313315,0.248288629
2017-12-02,10934.85999,459.8570959,99.47844773,199.0316999,0.245290947
2017-12-03,11213.94266,464.3860728,100.9471394,197.3249579,0.246135293
2017-12-04,11562.12857,466.9004284,103.7405497,205.3354439,0.2470761
2017-12-05,11736.75407,458.0766654,101.082222,248.1681377,0.235547634
2017-12-06,13992.13234,434.2336987,99.85979983,261.9374558,0.223898106
2017-12-07,17032.29338,431.7498171,97.07761367,264.1437529,0.209620607
2017-12-08,16298.48734,462.9339857,126.4254205,268.1693631,0.241106367
2017-12-09,15050.02195,483.0601788,157.1308257,262.5970001,0.242901082
2017-12-10,15474.99954,444.877737,149.9130355,246.1493601,0.23399913
2017-12-11,16873.49778,506.3383933,217.0380882,275.8055188,0.247504944
2017-12-12,17433.93074,683.9059562,342.1207968,310.4705108,0.38470015
2017-12-13,16515.15257,701.598019,307.1958593,309.3915402,0.474714901
2017-12-14,16602.8928,698.0891975,276.903783,325.6921017,0.850351762
2017-12-15,17702.00217,689.4642902,302.8100592,312.5829589,0.741837341
2017-12-16,19640.51388,697.8278565,299.0100747,327.6634659,0.744262909
2017-12-17,19250.46765,729.3312247,321.8771163,348.4522318,0.722209579
2017-12-18,18982.02502,787.7285041,359.0726293,370.2045002,0.760395691
2017-12-19,17653.32609,823.8472256,348.7453402,364.6491506,0.748307781
2017-12-20,16453.62726,797.2872507,305.1975738,477.1168175,0.720258629
2017-12-21,15633.83365,793.748969,308.6005725,419.6384039,1.099467206
2017-12-22,14305.71834,682.3345459,269.2814467,345.7401956,1.077472986
2017-12-23,14910.8581,725.15086,290.283247,369.7244996,1.06318908
2017-12-24,14026.34687,688.8907937,274.2576787,341.2093129,1.009153366
2017-12-25,14080.94226,737.8946333,269.2304645,343.150589,1.00245765
2017-12-26,15727.14548,750.0030652,278.1883748,356.7903042,1.071115635
2017-12-27,15389.00057,740.7217335,263.0959824,372.9034699,1.222059173
2017-12-28,14289.45221,716.3525123,247.7969036,353.0502212,1.269932709
2017-12-29,14571.74608,747.1003413,243.8804314,357.8297897,1.934031707
2017-12-30,12948.71588,713.7828326,217.5578015,315.2938591,1.962483312
2017-12-31,13921.48064,742.2554649,229.0352734,333.5186234,1.98108308
2018-01-01,13464.65361,756.0717656,224.8172239,341.7138667,2.009839541
2018-01-02,14754.3222,863.9183077,250.5208951,363.0537524,2.184124504
2018-01-03,15010.28616,943.6481262,243.3128439,384.6895565,2.732365966
2018-01-04,15070.3008,952.3545435,236.355791,367.2769515,2.72749003
2018-01-05,16997.22741,958.5528463,243.5221991,354.0527195,2.455255552
2018-01-06,17103.58928,1006.157475,278.2988823,384.9420691,2.623005246
2018-01-07,16231.695,1102.889537,271.7395367,398.8108051,2.745794317
2018-01-08,14937.41509,1134.69906,253.1474628,400.766003,2.389786505
2018-01-09,14378.58622,1288.406875,245.1860718,410.0051077,2.031398652
2018-01-10,14669.08827,1231.767295,245.8620738,405.2718421,1.931495137
2018-01-11,13186.75494,1128.563876,223.8876727,350.5038796,1.893650539
2018-01-12,13789.44366,1257.231134,234.8198133,383.9768124,2.006825176
2018-01-13,14231.22506,1380.144541,257.2583978,415.960676,1.987319701
2018-01-14,13681.06546,1361.915076,239.0826844,395.6372391,1.835478916
2018-01-15,13591.6962,1281.721398,232.5759266,413.7376366,1.650925784
2018-01-16,11431.04011,1061.187089,188.9380471,318.323524,1.166083359
2018-01-17,11159.60859,1012.622891,187.2009012,318.8885561,1.291578618
2018-01-18,11246.03973,1018.766875,191.632632,313.7801018,1.567589513
2018-01-19,11440.25556,1029.934385,191.8230952,363.032493,1.524469511
2018-01-20,12768.40459,1151.945532,210.4010294,383.8311296,1.568428519
2018-01-21,11422.39426,1039.423233,189.7309332,344.0929106,1.356311098
2018-01-22,10737.35058,992.0374357,178.2082244,312.7739946,1.292666862
2018-01-23,10849.39188,985.2127683,177.9647323,309.159757,1.333664085
2018-01-24,11225.89617,1047.1202,179.3642564,316.2969226,1.333669392
2018-01-25,11130.46495,1043.621772,178.8778019,314.8527476,1.297684524
2018-01-26,11035.55461,1040.468171,175.3306022,320.6442828,1.206206603
2018-01-27,11320.97019,1092.768236,179.312607,323.6163204,1.205493234
2018-01-28,11615.95871,1214.831299,191.4302208,327.2549539,1.354532174
2018-01-29,11132.55431,1162.0083,179.3769763,311.451609,1.255691813
2018-01-30,9959.546715,1051.933488,163.6408125,271.3864519,1.09026872
2018-01-31,10050.0958,1096.250057,160.9595007,268.4072439,1.108947716
2018-02-01,9039.865075,1019.171008,141.1840882,238.7411603,0.941342185
2018-02-02,8786.07738,912.8209287,130.6034915,234.7186688,0.894631703
2018-02-03,9132.100322,960.8938261,157.1001989,250.4759636,0.942659178
2018-02-04,8250.526896,836.6724573,149.3736047,220.4638206,0.824120468
2018-02-05,6849.542559,692.7628273,124.3624692,177.6532549,0.671327297
2018-02-06,7738.64396,789.0430207,143.0908969,210.6872105,0.765304705
2018-02-07,7624.59539,754.5365748,138.5506252,208.1496155,0.713293782
2018-02-08,8218.580852,808.4506335,148.9566905,246.1290767,0.77260969
2018-02-09,8660.453468,873.5673743,162.326773,256.1076016,0.906066364
2018-02-10,8530.292805,850.7148495,155.0028618,247.7498259,1.032910611
2018-02-11,8096.728481,814.7832709,150.159758,229.9227398,0.965454296
2018-02-12,8907.670179,867.5724404,161.8807317,247.2181636,1.046416974
2018-02-13,8523.966932,840.0907838,158.6938647,232.5582721,0.985900421
2018-02-14,9467.301033,920.4636815,212.8589599,272.0639042,1.131710058
2018-02-15,10106.73308,929.8692157,222.4078875,298.4635589,1.112982612
2018-02-16,10189.31648,939.3394573,229.0138081,295.0078593,1.114200584
2018-02-17,11085.59841,975.2318063,229.4333523,321.8499772,1.179747733
2018-02-18,10452.09198,915.3109056,214.8216337,295.3445344,1.075575267
2018-02-19,11139.35573,937.8401832,221.642902,313.0987137,1.107711488
2018-02-20,11245.93232,885.5531411,229.4842583,298.5564539,1.025785673
2018-02-21,10458.86509,840.667043,210.7117251,298.5079099,0.951413067
2018-02-22,9878.158943,807.0768989,194.1288717,274.5878696,0.895772588
2018-02-23,10159.06561,855.767194,207.2797685,277.3309801,0.943102238
2018-02-24,9686.60178,834.0028463,206.0923933,267.695828,0.902875271
2018-02-25,9603.227477,842.31172,217.5729657,277.5877472,0.90456583
2018-02-26,10312.36571,865.8630392,218.8425629,290.985424,0.927405678
2018-02-27,10654.10729,875.0529819,215.6255961,300.6208982,0.931317195
2018-02-28,10307.02497,851.3236464,202.4085658,283.3296551,0.883394268
2018-03-01,10923.63086,869.3022668,209.2688835,312.7563592,0.915277916
2018-03-02,11014.05847,855.3528577,210.5137892,341.8051909,0.898498065
2018-03-03,11425.68057,854.3875695,210.141016,350.6916628,0.895876844
2018-03-04,11462.5832,861.1307224,212.2667495,366.7720216,0.998516848
2018-03-05,11540.66232,851.6087531,210.7678251,372.4714282,0.944510628
2018-03-06,10677.03523,812.3461929,195.9441811,342.0770976,0.898266167
2018-03-07,9903.085049,751.754232,185.8875168,335.4846329,0.853065153
2018-03-08,9330.475453,699.337429,176.3211837,275.110498,0.808905852
2018-03-09,9278.139184,725.3109068,186.7528714,281.0345445,0.827671672
2018-03-10,8786.560423,684.8805821,177.6674817,253.7701169,0.776240497
2018-03-11,9513.5354,718.0546897,187.8462172,278.9230354,0.814408719
2018-03-12,9147.890181,696.7392312,178.6489954,257.8659296,0.783477435
2018-03-13,9160.542933,689.9021026,175.7213788,246.904199,0.778446268
2018-03-14,8222.127239,612.3326315,160.902821,213.8580755,0.688274142
2018-03-15,8268.589122,611.1662759,164.7013046,213.2192721,0.685540009
2018-03-16,8376.904498,604.4843019,166.1618169,216.8577611,0.683820975
2018-03-17,7881.661921,550.8650041,152.8913599,196.819749,0.62926326
2018-03-18,8189.016719,538.2613282,153.6999952,207.3776125,0.65036022
2018-03-19,8537.015623,550.1382127,159.9383201,214.2801802,0.710679387
2018-03-20,8895.547179,555.6366672,168.4274735,222.9637458,0.698126372
2018-03-21,8879.594257,557.397839,168.0417475,216.7817759,0.676698418
2018-03-22,8710.664935,539.1140453,163.6953332,211.8252342,0.651797738
2018-03-23,8771.746323,537.5928597,166.5951428,212.1197552,0.631876072
2018-03-24,8610.988516,525.082403,159.9937729,207.9731222,0.632444533
2018-03-25,8440.610923,522.2228019,159.9180019,210.0921074,0.633474069
2018-03-26,8171.184354,489.8176005,149.1849473,196.0371703,0.592746779
2018-03-27,7837.265319,450.5495944,136.3194147,188.3550252,0.572639664
2018-03-28,7933.64273,445.4580836,131.2849189,198.1180097,0.572213927
2018-03-29,7108.570813,385.3564702,115.6617471,176.211041,0.506565088
2018-03-30,6832.149066,392.4671277,118.2635478,171.0549251,0.497079361
2018-03-31,6922.281297,394.5123781,116.087309,178.3608969,0.500415818
2018-04-01,6804.524879,378.0660903,114.6288593,174.3757428,0.478626898
2018-04-02,7033.25961,383.3976937,118.6266514,175.8871192,0.492125195
2018-04-03,7420.800515,415.2149299,134.1876076,188.7798704,0.547541244
2018-04-04,6780.543601,378.5298773,118.0488799,168.7028329,0.490211574
2018-04-05,6798.422617,382.7007943,119.1907407,172.776201,0.491251479
2018-04-06,6610.49235,369.9367528,112.9913408,161.56,0.469963153
2018-04-07,6886.469472,384.5072496,115.7909999,169.2165575,0.483558077
2018-04-08,7009.996104,399.4155508,117.5251733,173.4584111,0.498410704
2018-04-09,6736.892824,396.1653971,114.5154648,165.7120811,0.484668704
2018-04-10,6816.718615,413.4526993,113.9935651,164.8559709,0.489038729
2018-04-11,6944.785857,429.7974267,117.2799864,168.1955598,0.539131243
2018-04-12,7904.330275,493.5652066,129.3499393,191.4512193,0.637240062
2018-04-13,7919.064695,496.3177443,126.1015327,189.7611599,0.648560452
2018-04-14,8006.417943,503.221351,126.4689122,190.9029246,0.641764963
2018-04-15,8342.271101,531.26395,132.2538784,201.0449072,0.691091522
2018-04-16,8046.982134,510.9837583,128.5077596,193.508436,0.660704379
2018-04-17,7887.737958,502.1266414,132.904506,195.2176262,0.655013869
2018-04-18,8162.834862,524.9945938,140.4477033,229.4284723,0.712415761
2018-04-19,8272.967316,566.5825263,146.1274763,237.018021,0.774174973
2018-04-20,8839.501132,616.3173407,155.6202767,268.1231574,0.921068713
2018-04-21,8863.540829,605.3963311,148.1439044,255.0586744,0.860764232
2018-04-22,8800.959087,621.1391014,146.8416168,269.4034279,0.862756463
2018-04-23,8930.784634,642.5817294,152.0708059,281.6209607,0.875093512
2018-04-24,9652.213789,705.0070205,165.3058867,293.815108,0.930464269
2018-04-25,8855.508937,614.5464717,144.9317464,256.2454399,0.791885096
2018-04-26,9264.727427,661.7967618,153.8036635,267.9436639,0.846801474
2018-04-27,8981.33079,648.9100009,146.3684275,251.1338944,0.812587997
2018-04-28,9341.824685,682.5355506,151.9237439,260.725088,0.863099674
2018-04-29,9396.99763,688.3061102,153.3474914,255.475381,0.865753463
2018-04-30,9228.726484,667.0634077,148.0489072,240.6899702,0.826351325
2018-05-01,9072.168757,671.5316823,147.9901562,239.2671145,0.83482022
2018-05-02,9204.127641,686.6118434,151.1699245,248.8386351,0.857569917
2018-05-03,9750.700146,778.3775441,161.247605,244.6362802,0.878975244
2018-05-04,9696.64291,783.3912136,169.1510743,241.5210103,0.888938432
2018-05-05,9795.925772,811.3563922,177.3391129,240.8024838,0.897898693
2018-05-06,9595.086819,784.8751797,171.3176013,234.7533449,0.858129759
2018-05-07,9339.510847,747.8353121,164.1241892,233.1051516,0.823312329
2018-05-08,9212.369635,751.6712314,159.463223,223.1708951,0.807628278
2018-05-09,9293.042274,748.3347896,156.541278,226.4538616,0.793586897
2018-05-10,9037.530509,725.9431689,149.147776,217.7443716,0.755921404
2018-05-11,8419.758587,679.5324857,136.8499045,198.472093,0.678869625
2018-05-12,8485.775267,685.7776403,142.1442079,202.1046551,0.6860517
2018-05-13,8695.833094,731.4267344,144.685616,208.6381645,0.734563368
2018-05-14,8671.074175,726.4218089,147.397849,212.4066874,0.729064506
2018-05-15,8488.463421,706.4711707,139.5159799,203.4705697,0.692088925
2018-05-16,8327.756201,705.390607,138.9583762,198.882941,0.701596173
2018-05-17,8050.516239,668.044737,132.3177571,191.1475042,0.657470721
2018-05-18,8233.086455,693.6516838,135.8875047,204.5132151,0.676467521
2018-05-19,8229.482936,693.8095807,134.6743928,197.6327696,0.673805422
2018-05-20,8511.44883,713.5916914,139.1237951,203.5756834,0.697826179
2018-05-21,8398.623127,697.845526,134.6171034,198.3531604,0.676965617
2018-05-22,8007.526532,643.6678767,128.3438481,176.1335266,0.640551271
2018-05-23,7520.867679,578.2299886,118.8209415,170.0788635,0.592792305
2018-05-24,7575.624486,600.6105728,122.8601231,171.6143241,0.628663517
2018-05-25,7425.375674,578.5942729,118.2557934,163.627531,0.602163514
2018-05-26,7326.303186,584.2874115,118.1339755,163.8569503,0.607458653
2018-05-27,7338.193044,570.3888428,117.6733255,165.4855116,0.603584567
2018-05-28,7110.823882,513.5970751,111.0224635,149.5378992,0.550156321
2018-05-29,7453.633725,563.903261,119.3879146,157.3193295,0.5982902
2018-05-30,7374.669049,556.7623846,117.2386829,154.3061003,0.601474606
2018-05-31,7478.741867,575.4698647,118.0268445,155.6528181,0.610638273
2018-06-01,7519.835737,578.827564,119.9461898,157.5358224,0.620257246
2018-06-02,7637.448253,591.8119591,123.3173694,162.4776417,0.642762397
2018-06-03,7702.157933,618.2328428,125.0264936,168.8057442,0.674551182
2018-06-04,7486.6532,589.8826707,119.5060465,159.8413638,0.654442113
2018-06-05,7611.149853,607.1803103,121.8174389,167.0225885,0.673306868
2018-06-06,7650.775807,605.4294448,121.2375798,164.3319049,0.672098615
2018-06-07,7665.947896,602.159334,121.340893,163.2296453,0.675148263
2018-06-08,7622.60233,600.1281806,119.956218,158.4650234,0.673591054
2018-06-09,7556.171698,595.9536233,117.8847424,155.5707857,0.660304985
2018-06-10,6744.735801,521.2769173,106.2433516,137.7842447,0.574900971
2018-06-11,6849.452687,529.3715289,106.8222657,137.3629198,0.595900682
2018-06-12,6526.69968,489.8360853,99.30257734,124.7655786,0.553835573
2018-06-13,6306.513168,474.4509752,93.51630838,121.2053404,0.529342683
2018-06-14,6629.770124,517.7222291,100.4763492,131.0097612,0.556598713
2018-06-15,6399.674046,486.4992463,95.36612352,122.5206708,0.533372765
2018-06-16,6495.315309,497.3220047,96.53688864,126.6210233,0.533302377
2018-06-17,6450.693973,495.8307411,94.96565985,123.2047528,0.526263516
2018-06-18,6703.81259,516.850604,98.58247628,126.6159912,0.537684329
2018-06-19,6732.508809,537.0747794,98.5222921,125.8479755,0.548014442
2018-06-20,6753.206826,535.2689378,97.78645397,122.6159778,0.539731276
2018-06-21,6720.373234,525.6111783,96.68455043,123.0439879,0.534506025
2018-06-22,6059.575859,462.9670827,85.03691483,110.5206798,0.483273454
2018-06-23,6174.225779,475.2452405,83.03789063,115.3838683,0.488836857
2018-06-24,6146.487195,454.3887683,80.73326571,120.8175613,0.475292466
2018-06-25,6243.535441,459.1942902,81.637155,126.5759501,0.480842694
2018-06-26,6096.128766,432.4930815,76.23117002,121.1080312,0.456650038
2018-06-27,6139.189683,441.6751669,80.74318767,128.9406909,0.47124983
2018-06-28,5858.635778,419.7914541,74.5329646,116.6771503,0.445834017
2018-06-29,6220.913715,436.7364211,79.54736356,126.9270543,0.455613537
2018-06-30,6375.541231,451.7234167,80.75683934,130.2991261,0.465709903
2018-07-01,6361.402539,451.7984416,79.89429873,129.2579769,0.462216609
2018-07-02,6608.367157,475.9894486,85.44215374,140.3660262,0.488879701
2018-07-03,6498.307859,461.7516902,84.81655947,137.8177147,0.483515881
2018-07-04,6579.333376,465.7291502,85.33195733,138.3759689,0.490573226
2018-07-05,6535.298403,467.0586663,83.15609696,137.8252591,0.476618107
2018-07-06,6598.459096,468.5129646,82.9609531,132.4319661,0.476333932
2018-07-07,6737.85608,480.5334749,84.09352035,133.6225927,0.482153248
2018-07-08,6704.91998,486.1320538,82.30452235,137.4579031,0.478302764
2018-07-09,6664.024094,471.7215625,80.44894783,135.373288,0.473452422
2018-07-10,6309.084004,433.1284392,75.72098048,120.8673573,0.443094287
2018-07-11,6377.976511,446.3470754,78.07228469,124.5225347,0.449404061
2018-07-12,6159.466676,423.881742,75.67852469,118.6485028,0.431117252
2018-07-13,6208.985572,431.3536826,76.44115616,121.6974228,0.436528816
2018-07-14,6255.112479,433.9191859,76.23216224,122.9737539,0.438731937
2018-07-15,6347.604274,448.7280678,78.30838716,123.6137203,0.4460905
2018-07-16,6710.807437,477.3652858,83.43800874,134.3404699,0.479972586
2018-07-17,7320.594828,499.4387598,88.98040273,143.8441285,0.508714885
2018-07-18,7376.038339,479.0016411,86.38789332,139.0735694,0.486011318
2018-07-19,7467.034298,468.4054468,86.08793317,139.6682966,0.476135378
2018-07-20,7327.256683,447.5579719,81.70153576,129.6586679,0.444186257
2018-07-21,7410.56562,461.9867995,83.64881234,132.1207095,0.454912038
2018-07-22,7399.483747,457.1352779,82.24460742,128.0298826,0.449032956
2018-07-23,7716.158627,448.9556733,81.41647351,133.9301336,0.44562087
2018-07-24,8397.616522,478.0369877,89.0793022,147.7282567,0.458524526
2018-07-25,8202.720395,472.6965085,86.58181048,142.7218687,0.461119451
2018-07-26,7913.930778,463.4333387,83.32010408,136.2358122,0.448614341
2018-07-27,8173.774611,469.3117928,84.43493849,140.5023287,0.454675511
2018-07-28,8190.360057,467.3217884,83.8444232,139.4651816,0.454268923
2018-07-29,8229.605839,466.9187636,84.00149892,135.3997009,0.454201775
2018-07-30,8171.839519,455.8956736,82.16671974,131.7465406,0.446021857
2018-07-31,7725.133036,431.7985237,78.67327011,121.8967472,0.433726537
2018-08-01,7596.698012,419.0199267,77.56567313,128.2205403,0.446825086
2018-08-02,7542.694662,410.9742084,76.20604841,122.3244657,0.430585067
2018-08-03,7411.34425,417.2534956,77.59468065,120.0739821,0.440329345
2018-08-04,7002.208653,406.4192195,73.04187968,113.7838379,0.429049143
2018-08-05,7031.587751,408.9499229,74.58593824,117.1653415,0.434405638
2018-08-06,6929.990894,405.3780874,73.64154251,113.5065139,0.413048913
2018-08-07,6722.578433,378.5596321,67.75505127,107.8037171,0.378083809
2018-08-08,6267.388674,354.3691943,62.04718758,94.24732767,0.328851844
2018-08-09,6558.096908,365.0011458,63.57994242,100.525079,0.345418975
2018-08-10,6135.751859,330.6420038,58.92788022,91.14591785,0.318401753
2018-08-11,6313.749312,322.9020827,58.525448,94.30529002,0.302907498
2018-08-12,6314.691656,317.9546406,59.32018864,92.97642681,0.295565691
2018-08-13,6265.848044,284.3916178,56.59792394,87.87626449,0.276230749
2018-08-14,6184.829086,276.2421417,53.97949028,84.03380071,0.269633652
2018-08-15,6270.214799,281.1496385,54.37508071,89.42238404,0.280179063
2018-08-16,6290.750455,285.766308,55.03683229,90.75422689,0.290396324
2018-08-17,6563.078289,314.9507148,61.26349806,99.3153422,0.360631942
2018-08-18,6399.287447,295.4338966,57.24155824,98.26924715,0.32592332
2018-08-19,6490.716127,300.0650172,57.90617783,98.35614911,0.34263165
2018-08-20,6272.952729,271.6171058,53.60603716,93.64501174,0.315904202
2018-08-21,6473.076039,280.9408238,56.4880545,94.68231645,0.334267839
2018-08-22,6365.009832,270.0811128,55.1794755,90.07752666,0.318943533
2018-08-23,6516.409025,275.2081277,57.14843892,89.73371258,0.325992718
2018-08-24,6697.731879,281.6849255,57.90730347,93.64379688,0.32665645
2018-08-25,6745.438939,278.4239132,57.88933997,92.45953338,0.327888123
2018-08-26,6689.869333,273.2899489,56.86745449,94.46913743,0.32231498
2018-08-27,6839.158952,284.2037548,60.27186353,104.0269601,0.337693757
2018-08-28,7092.973808,296.6259889,63.32975804,107.8421894,0.352742947
2018-08-29,7033.428068,288.5998548,61.49660835,103.3941241,0.344613065
2018-08-30,6966.963744,283.8843033,60.02532721,102.630749,0.334262318
2018-08-31,7025.14078,282.2157653,62.10956307,116.4428252,0.335427223
2018-09-01,7192.352547,294.9402721,66.28034063,121.7730919,0.346471598
2018-09-02,7286.667791,293.7880126,66.13084814,122.0461084,0.341398631
2018-09-03,7257.470214,288.6421382,65.3529087,135.4876745,0.335325082
2018-09-04,7358.811479,285.3060096,67.72247514,137.7898715,0.330982476
2018-09-05,6790.897328,234.2016791,58.70460838,116.5046355,0.28181794
2018-09-06,6488.075937,229.0947613,57.31573767,117.0144792,0.301367105
2018-09-07,6408.653622,215.2796409,55.84506528,111.710436,0.287530592
2018-09-08,6187.790502,196.648756,53.07546786,103.8283606,0.276079296
2018-09-09,6249.24631,195.5888317,54.79509458,105.495351,0.276037898
2018-09-10,6295.388603,196.1221119,54.06808799,105.0239712,0.266838077
2018-09-11,6278.42464,184.3037098,51.74554201,105.1604551,0.262899708
2018-09-12,6327.536363,182.6687484,51.68515141,104.048896,0.269488415
2018-09-13,6490.912316,212.6019655,54.69009421,112.04955,0.280588931
2018-09-14,6494.695479,211.6978042,56.81673171,116.2508017,0.27724795
2018-09-15,6524.165667,222.8130105,56.61537664,119.350224,0.2817133
2018-09-16,6497.404701,220.0224904,56.8384666,116.8441379,0.281007008
2018-09-17,6258.594875,196.8116669,52.24429173,107.4177553,0.271760284
2018-09-18,6340.34779,209.519993,54.12326116,111.8762488,0.320854692
2018-09-19,6383.951876,209.0851306,54.10501887,109.3864233,0.325449688
2018-09-20,6498.607111,223.6520885,56.55424005,115.8651118,0.456864434
2018-09-21,6741.142899,246.7333489,60.78241113,123.8178699,0.563130012
2018-09-22,6705.476051,240.1762645,60.49309704,122.1481246,0.569993507
2018-09-23,6703.13685,244.6507005,61.52985624,122.6926224,0.572309739
2018-09-24,6576.545003,227.8000915,57.88685604,114.7989755,0.491712166
2018-09-25,6416.444022,217.6229401,57.34021437,115.6324386,0.530266911
2018-09-26,6463.250404,215.0312618,57.29370693,114.587016,0.517606145
2018-09-27,6677.900489,228.4367352,63.14805654,119.095838,0.54205778
2018-09-28,6623.12616,221.042024,61.79658996,116.4238678,0.539831291
2018-09-29,6584.499148,231.3260546,61.46481858,114.243841,0.570051906
2018-09-30,6604.485028,232.2158805,61.02819478,115.4233513,0.580981012
2018-10-01,6561.813832,229.9181473,60.01400533,114.0847032,0.572776258
2018-10-02,6508.720939,225.340538,59.38749097,116.7368981,0.519232579
2018-10-03,6464.456844,218.985656,57.17542295,113.9177702,0.525117213
2018-10-04,6545.285668,220.9349065,58.00385185,113.9687402,0.525220185
2018-10-05,6585.14958,226.5332475,58.51633732,114.079972,0.517738051
2018-10-06,6550.478316,223.670021,57.58329037,114.0779732,0.484766514
2018-10-07,6564.56826,224.381154,57.90822886,113.0069473,0.478180115
2018-10-08,6604.685274,227.6293615,59.14584337,113.4193996,0.487484238
2018-10-09,6590.428622,226.3662575,58.41793882,112.599363,0.476860187
2018-10-10,6529.102436,223.637415,57.42807774,113.4031462,0.458279483
2018-10-11,6159.251643,190.5031733,50.7574062,99.80712726,0.379268134
2018-10-12,6191.677223,194.2336841,52.98520858,99.69907616,0.41539386
2018-10-13,6197.685696,196.6409004,52.85270678,101.3741129,0.413673175
2018-10-14,6182.879344,192.0825617,51.375969,99.11668281,0.402302856
2018-10-15,6442.715414,204.8455953,53.59433087,105.0060433,0.440524835
2018-10-16,6461.937159,205.6789655,53.08564502,106.2351012,0.463394973
2018-10-17,6442.7307,203.5891844,52.80267009,104.8593198,0.463679713
2018-10-18,6396.479812,199.1041677,51.71635455,101.8254928,0.453789036
2018-10-19,6383.07784,200.1854223,52.43708732,103.0423396,0.45032328
2018-10-20,6408.252746,202.6205903,52.83898361,102.9487467,0.455595232
2018-10-21,6415.340503,202.1977925,52.20372886,104.1513554,0.452395332
2018-10-22,6408.033636,200.9869679,51.73407504,104.9505369,0.449203347
2018-10-23,6395.987667,201.1062086,52.08920064,107.6673704,0.458746127
2018-10-24,6413.803641,200.5486081,51.84773274,105.7831095,0.452873563
2018-10-25,6402.324859,199.8627446,51.78449515,105.4214688,0.455366431
2018-10-26,6404.108552,200.6226616,51.59365702,103.839972,0.457139496
2018-10-27,6409.405328,201.4184185,51.49475882,103.1770891,0.453291144
2018-10-28,6406.633253,202.4511032,51.3622393,103.7699341,0.458697141
2018-10-29,6263.041735,194.3213513,48.66486929,100.3960478,0.439287382
2018-10-30,6272.167728,195.658953,48.90924917,102.3092841,0.443326746
2018-10-31,6306.316931,196.8979319,49.45589087,103.6611377,0.449449931
2018-11-01,6342.977501,197.8192107,50.10808571,103.5333741,0.455463969
2018-11-02,6348.168583,199.8503726,51.08683351,105.2465956,0.456596835
2018-11-03,6332.434133,198.3546774,50.62431217,106.2575056,0.453267379
2018-11-04,6420.422,209.9895728,53.8970712,112.0745697,0.466739502
2018-11-05,6402.946839,208.0755815,53.2824208,111.2385599,0.493347946
2018-11-06,6441.145219,218.0897557,55.52310666,112.5236269,0.546572449
2018-11-07,6500.869805,216.7830564,53.75939839,111.0541836,0.533487659
2018-11-08,6406.752937,210.6431034,52.06298816,107.8839945,0.490897744
2018-11-09,6331.378767,208.1028559,51.51311817,105.8722766,0.497540278
2018-11-10,6353.112734,210.5648653,51.8017262,104.1706678,0.503095885
2018-11-11,6335.414204,209.0642537,50.54097132,105.3445464,0.500910182
2018-11-12,6320.656054,208.2894123,50.16884316,104.1342572,0.513783512
2018-11-13,6267.937991,203.6197972,48.91260609,103.4897891,0.502704221
2018-11-14,5574.258349,176.6737086,42.56400838,88.33664802,0.457181865
2018-11-15,5538.560608,177.5858998,43.21063147,86.86429768,0.47238065
2018-11-16,5496.016231,172.027223,41.64847996,86.06364091,0.465306205
2018-11-17,5501.09234,172.3258343,41.48392019,87.3399835,0.485464447
2018-11-18,5555.376338,174.8875175,41.72479793,88.27035939,0.505267528
2018-11-19,4792.200024,146.8373746,36.10898831,72.07494755,0.469252454
2018-11-20,4317.53067,126.699694,32.13540175,64.35297762,0.420398467
2018-11-21,4549.32201,134.8948387,34.14720307,68.20312444,0.44279609
2018-11-22,4303.615549,124.9831067,31.8237827,64.94415246,0.420068026
2018-11-23,4289.892853,121.4645269,31.77830792,65.85923323,0.401423245
2018-11-24,3806.316925,111.2079193,28.71058597,57.85526847,0.367261943
2018-11-25,3946.850874,114.3281242,30.45373325,57.0372366,0.368075558
2018-11-26,3700.285993,105.9761932,28.91114871,52.17498564,0.349266345
2018-11-27,3776.555905,108.939133,30.83805729,56.88741166,0.356692002
2018-11-28,4208.475269,120.8430357,34.15975193,62.62167348,0.387345286
2018-11-29,4239.039488,116.4500678,33.49134593,60.4674073,0.375998298
2018-11-30,3973.334052,111.6314486,31.62193698,57.26294645,0.358598161
2018-12-01,4148.073726,116.9740228,33.76260211,59.00515203,0.368014737
2018-12-02,4098.746764,114.8738489,33.27094828,58.55869598,0.363673088
2018-12-03,3843.976666,107.4360938,30.628226,54.40319167,0.345193623
2018-12-04,3892.951647,108.3930742,30.66716509,56.11748454,0.346674686
2018-12-05,3709.520858,101.1326888,28.84960991,51.13258693,0.334688651
2018-12-06,3511.968982,90.81281444,26.4989939,46.26371382,0.306809449
2018-12-07,3372.995693,92.12891613,24.78744932,45.77603789,0.299364905
2018-12-08,3407.951195,90.59914202,24.24972138,44.56408318,0.302589389
2018-12-09,3540.439576,92.99399591,25.34308907,46.83877246,0.308125859
2018-12-10,3413.592584,89.33858884,24.0466751,43.47954202,0.297335799
2018-12-11,3352.5642,87.14203711,23.25714458,41.78183391,0.296620302
2018-12-12,3423.012918,88.85423115,23.99155569,43.10300153,0.302532864
2018-12-13,3260.341582,85.03007481,22.85611729,40.14806766,0.295105687
2018-12-14,3198.947474,83.08653536,23.1585523,38.43104304,0.286147042
2018-12-15,3185.074044,82.83019024,23.42644071,38.09542117,0.281508131
2018-12-16,3195.414555,83.78539188,25.24431709,38.49103926,0.283512081
2018-12-17,3499.156482,93.84370105,28.8854726,43.10388047,0.325454045
2018-12-18,3659.527379,100.2777051,29.88507886,46.33440838,0.346678412
2018-12-19,3697.725303,99.94950497,29.17378676,45.63397762,0.350200948
2018-12-20,4067.737708,114.0839749,32.21716462,54.29230706,0.373898809
2018-12-21,3839.085108,107.8118621,30.18701168,51.21377229,0.354352412
2018-12-22,3964.946116,115.2303159,31.40879087,51.08870997,0.359180408
2018-12-23,3942.666996,129.6937954,33.15381352,52.28204512,0.367426189
2018-12-24,4040.04579,140.3724494,33.59830418,55.78846182,0.40779233
2018-12-25,3761.584011,127.9198144,30.5942017,49.98201225,0.377348035
2018-12-26,3807.657454,130.3094512,30.48167581,48.74654141,0.375352173
2018-12-27,3585.460536,114.1173966,27.69712209,43.34254206,0.334127703
2018-12-28,3881.054885,135.2220918,31.92840688,49.19982365,0.372163334
2018-12-29,3823.138326,140.0987984,31.66238281,47.98072404,0.366791843
2018-12-30,3825.407463,138.4017162,31.53119276,47.75117642,0.365720683
2018-12-31,3687.19994,130.7904605,29.81348075,45.49755862,0.347623565
2019-01-01,3808.117832,139.1546444,31.64595488,47.76685273,0.36132228
2019-01-02,3898.197488,154.4263688,33.24622606,51.84222076,0.373486542
2019-01-03,3784.388635,147.0620868,31.56230873,49.1884676,0.354332623
2019-01-04,3827.524594,153.442377,32.07159698,49.98564913,0.356292907
2019-01-05,3798.613955,154.3017569,34.43640179,49.34360071,0.350902338
2019-01-06,4045.993775,155.9402832,38.99218649,54.68525047,0.365484443
2019-01-07,4001.018278,150.3461318,37.55384882,52.58659676,0.36240317
2019-01-08,3992.622789,149.0527627,39.14720201,52.66242298,0.363734873
2019-01-09,4004.259036,149.6298562,38.72059068,52.11646889,0.36941635
2019-01-10,3627.90345,126.9298039,33.33761563,44.71633008,0.327923986
2019-01-11,3624.161421,124.9705742,31.62919928,45.08233991,0.327179161
2019-01-12,3617.022078,124.3293106,31.98669312,44.51082147,0.32798063
2019-01-13,3508.670108,115.3398954,29.78216777,42.52198124,0.314443953
2019-01-14,3666.945194,128.3235839,32.02470878,45.45962461,0.332465497
2019-01-15,3581.293015,120.3298761,30.98063283,44.37995289,0.324128591
2019-01-16,3606.986576,122.4209138,31.41212119,45.68806856,0.327294516
2019-01-17,3640.129131,122.6477516,31.58978841,45.17453207,0.327354014
2019-01-18,3609.426736,119.4851914,30.90354408,44.52857606,0.321018452
2019-01-19,3687.301961,123.4879912,32.22263708,45.67797305,0.328141129
2019-01-20,3538.313723,117.5152317,30.62866047,43.4058682,0.31693922
2019-01-21,3535.623393,115.9188431,30.88620204,43.97125244,0.318364631
2019-01-22,3577.30835,117.9757198,31.49714733,45.74284108,0.318073191
2019-01-23,3551.893821,116.3134366,31.62550467,44.60897491,0.31430992
2019-01-24,3567.588934,116.326358,32.50913218,45.53530176,0.315671
2019-01-25,3561.350498,114.9673665,32.66936075,46.44527646,0.313558217
2019-01-26,3557.039915,115.04004,32.7611034,45.26759222,0.311729981
2019-01-27,3537.614131,111.8220769,32.17680728,46.0198858,0.305317737
2019-01-28,3435.052514,105.6671558,30.984191,43.15406719,0.292854599
2019-01-29,3395.823763,104.2278758,30.67939367,42.75154191,0.286000094
2019-01-30,3437.895866,107.669886,31.56998848,43.56653161,0.318169518
2019-01-31,3410.131616,105.7392361,31.18431876,43.13280426,0.307163335
2019-02-01,3445.049891,106.6349477,32.53457137,43.17570003,0.305512049
2019-02-02,3461.935117,108.5711318,34.02924716,42.54311155,0.306847698
2019-02-03,3413.021616,106.0217227,33.09214821,42.25786915,0.298177846
2019-02-04,3411.387962,106.0266756,33.69157646,42.10792044,0.294600196
2019-02-05,3426.465011,106.1355865,33.90847383,42.81957906,0.29577355
2019-02-06,3367.506365,103.3947122,32.49477102,42.58062167,0.286195185
2019-02-07,3358.873599,103.2990538,32.76552173,42.67297564,0.28825002
2019-02-08,3612.479619,117.5014851,42.20376508,47.49868226,0.308054288
2019-02-09,3621.268121,118.1039635,44.11348469,47.79880809,0.308792641
2019-02-10,3642.022359,123.5778682,46.41702926,49.06525226,0.306387172
2019-02-11,3590.618484,119.7266154,42.51308838,47.37152801,0.299148814
2019-02-12,3587.902466,120.8287019,43.4861057,48.06775055,0.300996538
2019-02-13,3576.085373,120.6902259,41.27019168,48.40883253,0.300924264
2019-02-14,3561.916383,119.6809132,41.05496053,46.0910841,0.298294111
2019-02-15,3565.006924,120.3600254,42.03065976,46.50849537,0.29851294
2019-02-16,3584.736003,121.8048811,43.15708612,45.99326423,0.297802434
2019-02-17,3622.757429,132.8064901,43.38500797,47.21765217,0.299771529
2019-02-18,3866.129217,144.415396,47.25580178,50.74224826,0.319033954
2019-02-19,3895.435211,143.1372957,47.11614565,51.62016893,0.322211487
2019-02-20,3931.613829,147.1921435,50.94105961,50.97420997,0.327827923
2019-02-21,3892.261794,143.6012835,48.21982716,48.98445175,0.316343959
2019-02-22,3948.300511,147.0633042,49.14366903,51.20661598,0.319876411
2019-02-23,4110.151121,157.5305,51.27207778,53.38292186,0.331609164
2019-02-24,3754.18379,135.3831289,44.06331901,47.54021431,0.298354717
2019-02-25,3822.018697,137.9248749,45.39362803,48.31984103,0.326069029
2019-02-26,3796.175068,135.7259161,44.57059881,47.76556739,0.315186762
2019-02-27,3799.381992,133.9967589,44.88031359,48.48821095,0.309173016
2019-02-28,3792.947723,134.7547241,45.5048398,47.50278189,0.312256366
2019-03-01,3810.632693,134.8645646,46.99521799,48.1226728,0.315224493
2019-03-02,3809.643391,132.1972975,48.314647,48.3482538,0.313196571
2019-03-03,3782.38187,129.6457838,47.42189877,48.48153841,0.308792191
2019-03-04,3698.161855,125.1204395,45.51969052,46.99817456,0.300905708
2019-03-05,3840.128049,135.707659,52.2836276,48.91815011,0.313250089
2019-03-06,3851.998425,137.1823039,55.35165121,49.44270198,0.315546209
2019-03-07,3855.923168,136.1424407,56.44473856,49.7745725,0.311513911
2019-03-08,3839.233553,132.4414211,55.30881623,48.49330114,0.305974199
2019-03-09,3910.361167,136.2969608,57.20784777,49.34960812,0.311577207
2019-03-10,3903.911951,135.2256631,56.56063074,49.43364156,0.311788306
2019-03-11,3851.568922,132.0801075,54.67341756,48.96509364,0.308886586
2019-03-12,3858.914824,132.6961651,56.24926901,49.76632372,0.308543766
2019-03-13,3851.957466,131.1337124,55.13599327,50.25937075,0.312569978
2019-03-14,3853.783265,131.3092826,55.53221384,50.52317671,0.309386946
2019-03-15,3901.914207,135.6029427,58.0737678,51.75488644,0.313049335
2019-03-16,3989.796077,140.6288776,60.91475469,53.20337977,0.317420259
2019-03-17,3967.143494,138.1430523,60.26405662,52.20247014,0.314186479
2019-03-18,3969.440146,137.0632162,59.01480938,51.60039858,0.313200719
2019-03-19,3996.167904,137.9280771,59.17828897,52.63245339,0.314561223
2019-03-20,4030.655276,138.6858925,60.11642384,54.22481474,0.316510452
2019-03-21,3976.27385,134.5865742,58.52024367,52.05768982,0.309382381
2019-03-22,3983.887646,135.8933679,59.21128863,52.70668178,0.309859168
2019-03-23,3981.776033,136.4750406,60.49750194,52.28926311,0.309827443
2019-03-24,3970.666988,135.4194404,59.46990931,52.43257151,0.306078259
2019-03-25,3908.238839,133.0931578,58.73029346,50.88880642,0.301029467
2019-03-26,3917.763402,133.1643399,58.21442217,51.51119128,0.299389832
2019-03-27,4027.007918,139.2153074,61.34081593,53.17956222,0.308906018
2019-03-28,4010.937462,137.3366119,60.22873313,52.60919722,0.304765569
2019-03-29,4089.46104,142.3689775,61.19044479,53.33367717,0.306751437
2019-03-30,4091.891038,142.1077452,60.23208082,53.30552014,0.310007093
2019-03-31,4094.317815,141.2767852,60.35095478,55.73045545,0.308098727
2019-04-01,4138.417808,141.2956888,60.38390384,59.88535247,0.312174062
2019-04-02,4903.719462,165.4668805,77.73140933,69.91630198,0.355325199
2019-04-03,4960.227603,160.2395728,84.3089179,65.65974746,0.341348262
2019-04-04,4911.269702,157.8657369,84.98697262,63.82875451,0.331234683
2019-04-05,5033.225484,165.9389854,88.59711799,69.10476274,0.363378416
2019-04-06,5044.356846,165.4087949,92.54549557,67.89155293,0.35296781
2019-04-07,5189.111956,174.4636596,91.81314807,69.71711717,0.361907749
2019-04-08,5283.423025,180.7795012,89.31298992,71.14608457,0.358323496
2019-04-09,5195.577909,175.9578866,86.57394661,68.30516055,0.349982086
2019-04-10,5311.741603,177.474879,88.42322383,70.85588768,0.354077435
2019-04-11,5050.666009,165.5503612,79.38418979,66.4847564,0.328655259
2019-04-12,5082.861432,164.8918174,79.09049592,66.04750488,0.325503574
2019-04-13,5074.790693,164.1286593,78.11093693,65.24947481,0.326618928
2019-04-14,5156.804041,168.0130991,83.06013164,66.66285468,0.329165275
2019-04-15,5042.897738,160.5574731,78.53450725,64.05022061,0.318752699
2019-04-16,5205.962957,166.6623402,80.88228945,68.78437951,0.325543888
2019-04-17,5226.352215,166.3641397,79.19254826,67.32187678,0.335391452
2019-04-18,5278.50234,173.5459521,82.05540896,69.07807796,0.336151616
2019-04-19,5289.951219,173.6527835,82.48042795,68.6043242,0.331853033
2019-04-20,5313.973262,173.2153694,81.57587642,69.57185118,0.327691945
2019-04-21,5295.733828,169.9456011,77.08606763,68.64571743,0.321946886
2019-04-22,5383.799975,171.5654147,76.9986292,68.61231533,0.324162485
2019-04-23,5544.862712,170.9374096,74.88289652,69.37314782,0.320969304
2019-04-24,5431.94792,165.1421142,72.96100681,67.54094881,0.300092837
2019-04-25,5127.673167,152.0454944,70.50620897,60.71513589,0.286106415
2019-04-26,5150.164661,152.9609275,71.51414775,61.25978804,0.293399567
2019-04-27,5181.807764,155.7267335,70.62729355,61.63496624,0.292159859
2019-04-28,5148.669615,153.2518472,67.69360338,60.02597755,0.290600841
2019-04-29,5148.800493,152.5452088,66.36478264,60.74581709,0.288100618
2019-04-30,5266.618203,159.9385015,73.28482681,61.97915235,0.305453454
2019-05-01,5315.175329,158.2228597,72.49840311,64.6588546,0.299293837
2019-05-02,5393.129376,159.1916195,72.32015695,63.88493898,0.296848552
2019-05-03,5658.430388,164.6954521,77.75430338,66.06167907,0.301920544
2019-05-04,5774.712429,162.0372658,77.05762727,67.69183174,0.300058124
2019-05-05,5728.351702,161.4855964,75.06164418,66.06139111,0.297219407
2019-05-06,5691.688374,172.068616,74.37467349,66.84726159,0.300192328
2019-05-07,5825.744893,170.0501148,74.08976693,65.79392284,0.295868476
2019-05-08,5931.800595,169.5587642,73.82890098,67.35859289,0.297276038
2019-05-09,6150.140445,170.2503147,73.66528817,65.14764633,0.293192151
2019-05-10,6357.463494,172.221822,76.86544665,68.67825234,0.296976009
2019-05-11,7325.08286,199.6065146,92.58359271,81.15722631,0.332920272
2019-05-12,6942.623175,187.1841037,84.45529408,75.46744101,0.3094269
2019-05-13,7798.905736,195.8252031,87.59130202,79.21571906,0.324656478
2019-05-14,7955.557682,218.2148057,91.60816583,83.21487044,0.406766272
2019-05-15,8215.206838,249.061431,103.0110168,94.96023301,0.461552121
2019-05-16,7862.071602,263.3804702,95.39051979,86.95710541,0.417305638
2019-05-17,7326.920682,242.2637937,89.40238602,82.0648583,0.387566292
2019-05-18,7277.987563,234.8412797,86.93719278,79.8791457,0.372366245
2019-05-19,8219.742787,261.9740453,95.84352498,90.56325511,0.42152766
2019-05-20,7981.139379,252.4174196,91.71343635,87.62977855,0.399427725
2019-05-21,7983.808477,256.8181622,91.66736182,89.35917251,0.399299679
2019-05-22,7667.902115,244.5505143,88.08172152,83.79459327,0.373538176
2019-05-23,7897.471294,245.8403849,89.16487708,84.88200287,0.381028436
2019-05-24,7987.100368,248.839252,100.2080907,85.61431757,0.383394441
2019-05-25,8061.591761,251.888461,102.7633272,87.02425019,0.387120675
2019-05-26,8731.524956,268.2943396,112.4161718,92.53524745,0.410467103
2019-05-27,8816.786708,272.6163311,118.3048471,98.0726548,0.436962271
2019-05-28,8719.125848,271.2234985,114.6328855,95.82024554,0.448330384
2019-05-29,8655.488506,269.3278109,115.1332838,94.13346699,0.44470625
2019-05-30,8271.621963,254.2942018,107.7600773,91.76724487,0.418969094
2019-05-31,8556.222186,266.5739226,114.0889755,93.25358597,0.438675382
2019-06-01,8554.80733,265.1401444,112.7106407,92.73785193,0.429236845
2019-06-02,8744.353745,269.9670415,114.7743049,95.06572767,0.44552574
2019-06-03,8173.401271,251.0577586,106.4504724,89.4589876,0.422813652
2019-06-04,7649.939332,239.4570409,101.2519092,82.99920982,0.395295086
2019-06-05,7798.544466,246.3376002,103.9599345,85.05310557,0.402035018
2019-06-06,7776.713326,247.4887542,111.5901199,86.4761936,0.41991059
2019-06-07,8023.950093,250.2259096,118.0503068,88.29349034,0.42151076
2019-06-08,7939.805155,244.6264702,118.6453423,87.66692305,0.40989769
2019-06-09,7634.065751,231.039578,114.7212076,83.41233317,0.384387823
2019-06-10,7993.302539,246.7463252,129.1225361,86.81842599,0.400065644
2019-06-11,7922.483627,245.8009109,136.3609914,86.88156016,0.393711301
2019-06-12,8146.756125,259.6566401,134.8055359,90.08247724,0.401030008
2019-06-13,8232.777341,255.3363004,131.2593053,89.6302781,0.399955819
2019-06-14,8698.004815,264.7634231,132.3539877,90.8021388,0.40431909
2019-06-15,8850.584816,269.0571874,138.1599557,95.18151192,0.411087452
2019-06-16,9019.517007,269.8485187,136.867408,96.11564588,0.431302934
2019-06-17,9340.572189,273.714095,134.23513,98.8008638,0.446997357
2019-06-18,9047.132744,263.7022519,135.3514294,96.1939897,0.425370372
2019-06-19,9285.055677,268.9368381,136.5390916,100.4908899,0.434899378
2019-06-20,9546.719778,272.1375003,135.4996645,105.2361176,0.430329405
2019-06-21,10083.48631,294.8528928,138.4742415,109.1878169,0.443364691
2019-06-22,10685.29523,308.0097697,141.1133092,114.4544693,0.472279102
2019-06-23,10794.4277,306.5535074,136.3239778,114.8229529,0.465609867
2019-06-24,11004.20691,309.7987503,135.2852929,117.3226978,0.468637897
2019-06-25,11726.26383,316.17192,135.6097907,112.1583116,0.464794198
2019-06-26,12863.46068,334.0350535,130.9113352,103.4028881,0.461336874
2019-06-27,11109.79784,293.2150362,114.2850647,94.27810511,0.404836422
2019-06-28,12358.20796,309.4461829,119.3717308,101.3335247,0.419953159
2019-06-29,11944.35155,318.5297881,133.8535773,100.0444188,0.426287827
2019-06-30,10842.61671,291.6606963,121.9648184,88.0698692,0.394969507
2019-07-01,10569.55173,293.8623928,122.6771139,88.64340507,0.406365902
2019-07-02,10766.08332,290.5718343,117.9623972,86.03719853,0.397262248
2019-07-03,11952.02489,302.0572104,121.3690659,90.13765492,0.405854961
2019-07-04,11177.01038,283.4892028,119.7566182,87.9088026,0.387436181
2019-07-05,10998.3991,287.858583,118.4821072,89.63748176,0.379271365
2019-07-06,11208.2256,287.27413,118.1422062,94.2347314,0.388610199
2019-07-07,11456.1836,306.1985906,119.9894659,107.1861789,0.397226533
2019-07-08,12319.62288,313.3262905,123.7409355,101.94395,0.40252619
2019-07-09,12579.10762,308.3430541,119.3181339,99.62537564,0.39408793
2019-07-10,12106.78293,288.7311578,107.9793467,95.00161054,0.360632318
2019-07-11,11294.67803,267.5366046,102.2099225,89.29380817,0.327601232
2019-07-12,11813.32372,275.8726002,105.0393156,98.32796769,0.344821943
2019-07-13,11346.83715,268.6886293,100.9075728,93.33906682,0.33182526
2019-07-14,10283.07579,230.3359763,90.01641661,86.98319914,0.306857261
2019-07-15,10926.38027,230.578358,90.86854261,89.67245343,0.314682224
2019-07-16,9471.140865,199.001611,79.88265724,74.39419277,0.296561418
2019-07-17,9674.882461,210.9313147,89.90015486,76.6773135,0.31010536
2019-07-18,10679.89069,227.2417943,101.9716036,84.57878202,0.322859355
2019-07-19,10532.20273,221.0313933,98.47280506,82.3740617,0.320317093
2019-07-20,10862.64855,230.6720537,101.4621759,86.17804362,0.335801797
2019-07-21,10589.70649,225.6720671,99.74053997,83.909736,0.330491927
2019-07-22,10318.56093,217.0136254,94.95028565,83.40675021,0.32058639
2019-07-23,9866.64894,212.3614568,90.29077836,81.18480625,0.308311093
2019-07-24,9792.787537,216.8484425,94.5638137,80.67403749,0.316297899
2019-07-25,9897.186786,219.6386683,93.35903451,81.08408552,0.313290356
2019-07-26,9836.696788,219.3653559,94.33363842,80.31328581,0.323510433
2019-07-27,9446.672052,206.645765,88.54587603,78.55128685,0.309236548
2019-07-28,9529.788792,210.9275406,89.66229546,80.38194865,0.311160544
2019-07-29,9504.158916,210.840749,90.43661387,78.21451613,0.309736558
2019-07-30,9589.109206,210.0295608,90.35749897,78.49757543,0.318742423
2019-07-31,10059.00402,218.0882405,98.85875606,80.48728808,0.319506571
2019-08-01,10400.30701,217.3531949,98.84074269,82.16308871,0.316164817
2019-08-02,10529.69445,217.667192,94.82021445,83.9891104,0.312213982
2019-08-03,10810.42167,221.8353165,94.08927727,87.85603494,0.316040052
2019-08-04,10986.50893,222.7885219,93.08305308,88.23769995,0.319999818
2019-08-05,11790.02394,232.2999088,95.98506187,93.54976235,0.321288613
2019-08-06,11423.497,225.7292683,92.88025287,89.33434773,0.311128298
2019-08-07,11967.27355,226.0429168,90.84267303,97.31604152,0.311278032
2019-08-08,11938.23461,220.5500413,89.942217,95.12987138,0.307257069
2019-08-09,11858.3411,209.8178279,84.17551878,93.28554934,0.295604285
2019-08-10,11303.73056,206.3243793,85.38162809,90.54548713,0.298637821
2019-08-11,11530.19524,215.7897347,89.79069621,92.27772713,0.302618656
2019-08-12,11384.69625,210.9724977,85.6664523,91.10484732,0.300392976
2019-08-13,10867.05476,208.5976283,84.43954542,85.51793096,0.296120057
2019-08-14,10024.37959,186.3818141,75.91894313,78.58127075,0.262105681
2019-08-15,10310.08587,188.0166365,76.42321029,82.5249733,0.264910924
2019-08-16,10373.3219,185.5779369,74.89117357,82.32246274,0.261571761
2019-08-17,10207.15556,185.5476665,72.70842184,81.69601492,0.265468855
2019-08-18,10331.30998,194.7061621,76.42116423,87.8957694,0.283237344
2019-08-19,10884.62977,202.7670351,77.03219723,89.99184292,0.282230614
2019-08-20,10771.39238,196.717822,75.15385869,85.87445359,0.274476717
2019-08-21,10096.83022,186.4972846,72.91707346,80.5719425,0.26502394
2019-08-22,10119.71452,191.5960932,73.58911639,82.21938728,0.271238568
2019-08-23,10414.14417,194.6243048,75.53376228,82.27074443,0.27740058
2019-08-24,10147.08715,191.1143513,73.37075056,80.60508436,0.271987435
2019-08-25,10100.35678,186.3244889,72.2755486,80.25327854,0.269426151
2019-08-26,10362.64347,188.5698054,73.6117536,79.63754735,0.269861028
2019-08-27,10168.22157,186.8832931,72.59788031,78.31084534,0.269316924
2019-08-28,9724.799978,173.1757975,66.91783698,72.07066467,0.256080715
2019-08-29,9482.311735,168.7358823,63.58698282,66.94031652,0.256537622
2019-08-30,9577.678823,168.372436,64.35611591,67.83004813,0.255203049
2019-08-31,9605.024461,172.1776099,64.37694745,67.20754802,0.257875467
2019-09-01,9762.936557,171.2114805,66.297114,71.70989322,0.256850459
2019-09-02,10377.33838,178.5801946,67.01818902,73.3446548,0.261800578
2019-09-03,10618.78151,179.2336739,69.23355472,74.87499351,0.262974605
2019-09-04,10577.24108,174.7297753,67.10464985,73.7180773,0.25877428
2019-09-05,10580.1847,174.5415397,65.38563985,75.90459125,0.256367174
2019-09-06,10330.84973,169.2307034,65.06948426,75.22755497,0.251729022
2019-09-07,10494.50696,178.2874944,68.84420891,78.13292236,0.260575927
2019-09-08,10407.26566,181.6046403,70.66760678,77.07945469,0.262321262
2019-09-09,10332.46444,181.3882417,70.18670137,74.8850848,0.258908387
2019-09-10,10085.95192,179.5958057,70.55690526,71.96049413,0.258313514
2019-09-11,10142.14806,178.0588556,69.61532632,73.82526133,0.254513271
2019-09-12,10403.35997,180.8465082,69.08376348,74.9968788,0.254211174
2019-09-13,10345.33875,181.5132595,68.74993771,76.19696101,0.255454178
2019-09-14,10363.4529,188.5959505,70.69277173,76.10151612,0.262351216
2019-09-15,10306.16967,189.4436084,70.13739928,75.53886903,0.260336585
2019-09-16,10257.82276,197.4305357,72.53570127,75.51170829,0.261029238
2019-09-17,10195.61118,209.2875827,74.45747199,74.14339509,0.287028187
2019-09-18,10161.31887,210.7212236,77.96232755,80.00406628,0.314282308
2019-09-19,10268.39263,221.5622011,76.98396031,75.90488091,0.301480622
2019-09-20,10170.12512,217.1955701,75.03694758,73.87456827,0.292787603
2019-09-21,9986.406108,215.5000298,73.18058484,72.37234888,0.289543171
2019-09-22,10047.01347,211.0518019,72.42025542,73.09764735,0.277227923
2019-09-23,9692.741048,201.226725,66.58584672,68.46614454,0.267973688
2019-09-24,8613.671249,168.4383282,56.38643834,59.29204252,0.235999695
2019-09-25,8424.157646,169.8466248,57.29231497,59.02638678,0.245604618
2019-09-26,8091.695299,166.3346179,55.21079193,57.43840606,0.243330323
2019-09-27,8186.779639,174.0836541,55.85602853,57.53761511,0.242064854
2019-09-28,8201.979013,173.7988804,55.33981539,57.64227178,0.242192552
2019-09-29,8064.508062,169.8533349,54.00114433,55.96319757,0.24053058
2019-09-30,8282.365454,179.5087279,55.92720842,56.69774878,0.256201357
2019-10-01,8314.55139,176.6351596,55.76590619,55.74876602,0.248965285
2019-10-02,8362.530732,180.7314246,56.44821762,55.95874547,0.253305601
2019-10-03,8254.33991,175.4671133,56.61447913,56.36833958,0.247569867
2019-10-04,8165.686151,176.2040693,56.57314114,57.32177529,0.252901157
2019-10-05,8141.633714,176.1848133,56.78648368,56.50983571,0.253784237
2019-10-06,7854.609813,169.8549542,54.52183947,54.6218574,0.254568853
2019-10-07,8226.023429,181.0015704,57.73382314,56.36511629,0.276931411
2019-10-08,8190.115121,180.6686698,57.0367275,55.55167469,0.277142112
2019-10-09,8598.331921,194.2291315,59.43660179,57.33082511,0.282198465
2019-10-10,8578.090379,191.5740997,57.55244638,55.79947574,0.271332788
2019-10-11,8289.854029,180.9021725,55.70224285,54.20760494,0.268026531
2019-10-12,8323.750144,180.319805,55.82262019,53.69616613,0.273182102
2019-10-13,8291.250651,181.4745976,56.5329196,53.25958062,0.277975651
2019-10-14,8346.368437,186.5206151,56.79528591,52.9372425,0.296535285
2019-10-15,8160.712628,180.2829499,54.54869841,52.05039254,0.288117566
2019-10-16,8003.855923,174.9956763,52.55428352,54.8661056,0.28442559
2019-10-17,8072.489382,177.0702299,54.9010288,56.10957438,0.301782569
2019-10-18,7959.331994,173.1305787,53.25118936,56.38635216,0.295033866
2019-10-19,7948.477337,171.6131327,53.7431331,54.43429297,0.291050309
2019-10-20,8213.709039,175.1878466,54.86168423,56.35354427,0.293837621
2019-10-21,8211.654559,174.1983669,54.76895655,57.93006824,0.292647571
2019-10-22,8029.205373,171.2616821,53.33087465,56.59712,0.290481486
2019-10-23,7458.035857,161.3235584,49.33203461,52.72626075,0.272106563
2019-10-24,7454.371138,161.0244646,49.82463108,53.56421393,0.277408345
2019-10-25,8656.655178,181.1619445,56.90292396,58.87327721,0.297712298
2019-10-26,9249.646761,179.7206023,56.96359664,56.68091881,0.294469571
2019-10-27,9558.156044,184.5724846,59.83275209,59.87515928,0.298888112
2019-10-28,9319.178142,182.8142206,58.38365369,60.19742544,0.297500217
2019-10-29,9431.207124,190.8304954,59.85977923,59.49250569,0.302296979
2019-10-30,9182.855065,183.2770038,57.99909803,58.5745652,0.295330522
2019-10-31,9155.277299,182.4305672,58.34576011,58.99575302,0.294503367
2019-11-01,9251.381293,183.3622677,58.37170895,60.80905,0.29208591
2019-11-02,9300.190838,182.9987688,58.34436736,62.15593314,0.295187406
2019-11-03,9209.638696,181.9070137,58.47328296,63.53241977,0.290583485
2019-11-04,9418.360131,186.0344328,61.45216904,63.16954759,0.299466586
2019-11-05,9330.787223,189.2172514,63.17612989,62.86110541,0.301213697
2019-11-06,9354.933382,191.5566607,63.98187762,64.09209851,0.310143146
2019-11-07,9210.748222,186.7706224,61.59174945,63.06077952,0.290253377
2019-11-08,8791.333935,184.0382231,60.4637875,60.70653617,0.276059991
2019-11-09,8810.784562,184.9625798,62.16637423,61.87150049,0.279619692
2019-11-10,9042.890723,189.0451047,63.65697994,63.7915283,0.279238665
2019-11-11,8713.20793,184.4188453,61.69626739,61.61006502,0.27395618
2019-11-12,8788.958143,186.5779264,61.12822744,62.04226042,0.271333751
2019-11-13,8766.729431,188.0333561,60.90400916,65.03261741,0.271663757
2019-11-14,8645.435804,184.7664638,58.943755,64.98025211,0.2678209
2019-11-15,8465.877889,179.9897891,57.55776464,61.83927156,0.26062643
2019-11-16,8477.690243,182.2871172,58.24291241,61.40590413,0.261700876
2019-11-17,8505.161223,183.829806,59.17893149,61.7450272,0.263055365
2019-11-18,8183.533414,178.062372,55.86428744,58.35399406,0.252102787
2019-11-19,8116.820673,175.4351999,55.00107883,58.3678416,0.253238545
2019-11-20,8076.55466,174.4097203,54.83109288,57.77011782,0.249681919
2019-11-21,7612.277488,160.7282969,50.57204801,53.87482563,0.242473209
2019-11-22,7277.524273,149.7761625,47.47589895,51.01623958,0.230494881
2019-11-23,7324.836179,152.3270563,48.21675302,51.76466585,0.234572148
2019-11-24,6943.380656,141.5766195,44.2959709,47.83036087,0.221950024
2019-11-25,7139.044686,146.5622418,45.76961411,50.18700823,0.219294535
2019-11-26,7165.43773,147.9428786,47.00592285,51.35462939,0.22079471
2019-11-27,7526.863817,153.2483223,47.86341363,55.81748394,0.224691219
2019-11-28,7436.336382,151.0103925,46.88518134,53.96993602,0.223939627
2019-11-29,7747.738042,154.256289,48.62784223,55.7951878,0.230274233
2019-11-30,7556.193721,152.0162101,47.34697632,54.85408775,0.225977686
2019-12-01,7417.727206,151.3802234,47.7391862,53.55454459,0.225215972
2019-12-02,7318.312522,149.0527157,45.6426048,54.03926792,0.219572548
2019-12-03,7306.446233,147.4653691,44.8087979,53.49043205,0.219831694
2019-12-04,7215.020345,145.6972447,44.72351707,52.7300702,0.21485697
2019-12-05,7404.086795,148.0223999,44.83491721,53.75749334,0.22199205
2019-12-06,7534.208356,148.7001867,45.4038573,54.17839079,0.225743538
2019-12-07,7512.061403,147.5151993,45.22340813,54.33512442,0.227673445
2019-12-08,7528.940269,150.8384208,45.57107488,53.79008086,0.229941661
2019-12-09,7340.227459,147.3754951,44.40943422,53.94975512,0.223955597
2019-12-10,7232.091784,145.6963601,44.13657889,52.74041604,0.222560028
2019-12-11,7200.464446,143.1304047,43.58825522,52.87298437,0.220712135
2019-12-12,7192.849024,144.7342037,43.62232231,52.86251897,0.218249749
2019-12-13,7244.90372,144.5997151,44.32124629,52.32256845,0.22021133
2019-12-14,7071.10709,141.8424428,43.30308433,51.26476808,0.216064724
2019-12-15,7111.28667,142.3045441,43.48651852,50.70214626,0.217225673
2019-12-16,6882.395795,132.3799811,39.95113662,49.03780731,0.205356033
2019-12-17,6608.96198,121.5059164,36.84828917,44.88830286,0.18218853
2019-12-18,7284.625484,132.883688,40.85639569,47.95150052,0.195952032
2019-12-19,7146.167638,127.8449477,39.62996092,47.35565246,0.188192782
2019-12-20,7184.219172,128.2175628,40.18164166,46.6886509,0.195967154
2019-12-21,7140.298011,127.0971411,39.71174311,45.04368732,0.19159585
2019-12-22,7479.402408,132.0604687,41.86826329,47.33507043,0.196406757
2019-12-23,7321.748724,127.8143106,40.62053295,47.11953054,0.189516669
2019-12-24,7235.629084,127.6564459,40.28514298,45.86050483,0.190382002
2019-12-25,7191.174166,124.8810231,40.09823059,45.93015136,0.188458233
2019-12-26,7194.639758,125.3084299,39.92788222,45.19593508,0.188902094
2019-12-27,7237.150447,126.1816295,40.89490272,44.9829156,0.189660013
2019-12-28,7306.643308,128.0376017,42.97018681,45.39639032,0.193055785
2019-12-29,7391.578521,134.6392437,43.15957857,46.60599744,0.196707104
2019-12-30,7229.397101,131.2874667,42.27917616,45.9211259,0.19265193
2019-12-31,7167.395055,128.5110798,41.11401787,44.45529714,0.192421166
2020-01-01,7170.631869,129.9638753,41.41574594,45.66400083,0.192124072
2020-01-02,6946.825269,126.730877,39.31911023,45.34634025,0.186872726
2020-01-03,7315.30936,133.8007671,42.01519876,50.95314101,0.19284337
2020-01-04,7343.164194,134.0503492,42.66088938,50.1957168,0.192609875
2020-01-05,7345.530692,134.9821771,43.19831411,53.56783967,0.194187073
2020-01-06,7765.797735,143.9888241,45.76539984,58.89993511,0.221597372
2020-01-07,8136.086842,143.2489557,46.38774004,58.58416641,0.213838205
2020-01-08,8059.699529,140.872484,45.38409514,59.38054963,0.207679866
2020-01-09,7817.136093,137.4736641,44.72698105,58.84204033,0.203291667
2020-01-10,8129.81792,143.7894009,48.78172587,58.31888338,0.21137394
2020-01-11,8032.005495,142.8460743,49.50031461,58.43935482,0.211923968
2020-01-12,8164.549993,145.447126,50.99046087,59.1084364,0.214637564
2020-01-13,8121.925668,143.9102222,49.65187662,57.93356659,0.211561704
2020-01-14,8830.167873,166.0479769,58.81429015,62.78803141,0.235544858
2020-01-15,8811.448203,165.8537794,58.09429232,68.12398688,0.232875178
2020-01-16,8718.686998,164.0529333,57.69213032,65.65910899,0.228639596
2020-01-17,8912.541904,171.0344023,61.64777271,69.15028975,0.239171258
2020-01-18,8928.180757,175.0749784,59.62455857,67.25334065,0.243778756
2020-01-19,8687.354837,166.7918224,57.58544323,65.01492231,0.235342975
2020-01-20,8636.258786,166.927411,57.16587249,65.01779136,0.233315006
2020-01-21,8730.86756,169.1716687,57.50853705,65.85546804,0.237179382
2020-01-22,8647.900474,167.5452263,58.05693155,64.86872969,0.235723766
2020-01-23,8366.384614,162.1565256,54.16790165,62.22153597,0.224993301
2020-01-24,8423.390958,162.2475907,54.3367572,61.54679598,0.221598319
2020-01-25,8344.774569,160.5214552,53.4273469,61.43604928,0.219873276
2020-01-26,8573.87481,167.159113,55.93912755,63.54969487,0.230009511
2020-01-27,8901.959285,169.9343137,58.53327431,65.46511626,0.230733694
2020-01-28,9297.388318,175.2761885,60.15383231,67.50686653,0.23841689
2020-01-29,9311.947544,174.6767767,59.98090674,70.06875092,0.235890714
2020-01-30,9508.920965,184.256749,68.15085835,74.54870758,0.243981544
2020-01-31,9357.284782,180.1636704,67.96395843,72.06815939,0.239021658
2020-02-01,9381.886029,183.5625077,70.72474344,73.1512738,0.241220059
2020-02-02,9339.387063,188.3981085,70.31380905,74.82424207,0.25123562
2020-02-03,9279.812521,189.3416441,69.49878179,76.70669667,0.253731662
2020-02-04,9161.627198,188.276666,67.78344686,74.93640145,0.265161831
2020-02-05,9628.136776,205.1250879,72.67443978,77.78158654,0.278548194
2020-02-06,9739.280436,212.8496427,73.32747657,78.04739032,0.28295737
2020-02-07,9800.2794,222.8630797,74.15230592,79.50662741,0.279455267
2020-02-08,9911.293408,223.9733796,76.77291682,80.92304322,0.278149162
2020-02-09,10151.0832,228.4670531,76.98837925,87.40238736,0.282961982
2020-02-10,9872.361873,224.1398316,74.18617626,84.79787029,0.274013463
2020-02-11,10272.22256,237.6495393,76.98853531,89.63030739,0.28204623
2020-02-12,10360.13522,266.6494553,81.49536131,94.62787375,0.306004685
2020-02-13,10235.49732,267.9400019,80.31387515,92.60742766,0.327404899
2020-02-14,10361.61569,284.8306491,83.40339239,95.04381153,0.336339969
2020-02-15,9911.724327,265.0338465,76.54172092,89.22600083,0.308330537
2020-02-16,9952.046612,261.1286905,75.20046581,88.63337586,0.294496493
2020-02-17,9683.079628,266.6082334,73.18040314,82.69724315,0.286633627
2020-02-18,10195.30379,283.5649883,77.49263747,86.46961,0.299387581
2020-02-19,9636.002299,261.077341,71.29114165,78.45372246,0.277540139
2020-02-20,9614.030122,258.631871,69.83624956,76.68912331,0.272111936
2020-02-21,9701.797503,265.9094041,73.5468184,80.49158899,0.275403315
2020-02-22,9675.249058,261.7633758,74.98068541,79.05437147,0.275078183
2020-02-23,9972.842423,274.9796476,79.85004691,85.5015387,0.283737275
2020-02-24,9648.007883,264.3671675,75.43221976,79.05464109,0.269130664
2020-02-25,9344.28714,248.5371322,71.31703169,76.97216269,0.253574432
2020-02-26,8798.888949,225.7065572,60.99995298,70.73768232,0.23100232
2020-02-27,8779.029482,226.398922,61.59812301,69.6800358,0.237494419
2020-02-28,8750.593446,228.6739185,60.34574903,69.01583098,0.237651279
2020-02-29,8582.0903,220.1022942,58.54540221,66.45249072,0.231137771
2020-03-01,8541.773894,218.6236686,57.87822968,64.61405924,0.227721574
2020-03-02,8906.214756,231.1949316,61.25336518,68.69383708,0.239228454
2020-03-03,8768.810614,224.28357,61.20418137,65.91544484,0.234453823
2020-03-04,8756.369572,224.1560268,60.28767008,65.87104417,0.234502255
2020-03-05,9062.615803,227.8136058,61.8909811,68.40692173,0.238954871
2020-03-06,9147.085059,244.330236,63.19009349,69.08065723,0.24429203
2020-03-07,8898.306957,238.0598526,60.54753432,65.73700305,0.236870169
2020-03-08,8109.614541,202.765955,51.89707547,57.4030633,0.20598043
2020-03-09,7896.38532,200.1511011,49.99229156,55.31372655,0.2085101
2020-03-10,7909.927875,200.8510905,50.23698163,54.98749865,0.211695133
2020-03-11,7939.341335,194.2360094,48.53692589,54.2113177,0.208072259
2020-03-12,4959.313414,110.3282016,30.67827101,33.40002433,0.139909505
2020-03-13,5627.692388,134.7599857,37.95129264,37.49013322,0.160842008
2020-03-14,5145.172506,122.0781513,34.22546395,35.93060218,0.145098791
2020-03-15,5358.610663,123.7547341,36.33947387,37.97749716,0.152946224
2020-03-16,5012.927388,110.3490587,32.72840763,33.81770847,0.140329692
2020-03-17,5416.754711,117.7834638,34.7086361,36.91065744,0.149379197
2020-03-18,5392.487836,117.6833437,34.59693438,36.88901281,0.147030661
2020-03-19,6203.551632,137.357503,39.20951508,41.08373857,0.165787604
2020-03-20,6174.149476,131.5323233,37.78062541,40.00686227,0.155794642
2020-03-21,6175.831022,132.5116334,38.34015086,41.26365026,0.158069424
2020-03-22,5830.56098,122.4420555,35.43584604,38.30476426,0.148012084
2020-03-23,6486.408657,135.5897706,39.06346114,44.36820293,0.15887089
2020-03-24,6775.057619,139.4147922,40.75991127,47.48267598,0.163148905
2020-03-25,6689.969013,136.095512,39.1813697,47.1279771,0.161692532
2020-03-26,6754.460336,138.6082155,40.24142964,50.54352569,0.176688103
2020-03-27,6490.795415,133.6816147,38.92745749,48.8781599,0.178004358
2020-03-28,6231.81989,131.0277665,38.89419418,47.02664585,0.175639917
2020-03-29,5904.857587,125.1787455,37.28088881,44.26241865,0.163491148
2020-03-30,6436.9057,132.9023205,39.10820765,46.83197415,0.171970775
2020-03-31,6432.383242,133.5081334,39.29972021,47.98903257,0.174651618
2020-04-01,6643.110009,135.8548065,39.33248211,48.62594791,0.175452739
2020-04-02,6792.742222,141.1517466,39.88310417,50.6595043,0.17816912
2020-04-03,6751.902552,141.7272113,40.55045568,53.10879473,0.179430599
2020-04-04,6859.989169,144.3362827,40.77667155,54.16764024,0.181335415
2020-04-05,6790.812473,142.972633,40.3941391,53.4769347,0.179385561
2020-04-06,7298.173745,169.6097243,44.78070262,58.56546247,0.196956069
2020-04-07,7187.593337,164.2172595,44.68786195,55.80274733,0.192626267
2020-04-08,7372.194764,173.2947843,46.66678827,57.9272018,0.202193047
2020-04-09,7299.579188,170.2836049,46.42667704,58.59265882,0.198913314
2020-04-10,6859.822675,157.5505982,42.14452106,53.70451189,0.187646896
2020-04-11,6883.182229,158.4316493,42.49016383,53.8580673,0.187910963
2020-04-12,6978.666287,160.6493033,42.40647674,54.20054485,0.19086642
2020-04-13,6863.575533,157.1986286,41.37397593,53.2643356,0.188398741
2020-04-14,6875.538503,159.0061584,41.233447,54.27069541,0.186311645
2020-04-15,6625.475775,152.9511407,39.29297099,53.23465875,0.180760084
2020-04-16,7127.792282,172.9704403,42.72177433,57.12906528,0.191187409
2020-04-17,7081.395198,172.2322206,42.61251563,56.63895585,0.190312296
2020-04-18,7262.792344,188.1094149,44.17473644,58.18882111,0.19552944
2020-04-19,7150.244215,181.2308144,42.50931809,57.34886615,0.190315206
2020-04-20,6853.273415,171.0137633,40.42811735,54.91625599,0.181926414
2020-04-21,6870.423699,171.4892329,40.74852803,55.34480357,0.18399001
2020-04-22,7123.65692,182.5818042,41.84453522,57.00442414,0.188298131
2020-04-23,7488.605165,185.6463264,43.01012114,59.33286742,0.192587156
2020-04-24,7506.443316,187.6218413,44.51075222,60.78450194,0.193164581
2020-04-25,7537.738209,193.7852019,44.32732676,60.47332147,0.19410066
2020-04-26,7684.068522,197.0624403,44.57783319,61.39232502,0.197031924
2020-04-27,7777.491519,196.5657087,44.50791057,62.34787693,0.197530969
2020-04-28,7769.899698,197.4664126,45.82521593,62.3611783,0.216033998
2020-04-29,8761.83717,215.3839521,48.68833348,66.17605707,0.226545791
2020-04-30,8652.410991,206.8848653,46.46364564,62.40853424,0.21212266
2020-05-01,8855.535258,212.7136178,47.14331937,63.39878518,0.21815425
2020-05-02,8977.281705,214.1338706,49.2451953,64.55353238,0.223667751
2020-05-03,8896.795638,210.0905753,48.06116308,62.49262874,0.219605604
2020-05-04,8881.954305,206.9619266,46.99769694,61.02985542,0.218151507
2020-05-05,8985.879599,204.885417,46.45606514,60.31540638,0.216418551
2020-05-06,9266.813073,202.7360756,45.85893375,58.81851305,0.21506706
2020-05-07,9993.753177,212.9909728,47.52660213,64.65223838,0.218837009
2020-05-08,9859.323605,212.4131289,47.95958287,63.63061073,0.219330433
2020-05-09,9577.338922,210.7748711,47.09682245,63.20835745,0.217133592
2020-05-10,8715.033293,187.5424868,42.01567098,58.70138474,0.1970945
2020-05-11,8591.652884,185.7153723,41.5577279,59.3249764,0.192585372
2020-05-12,8817.250681,189.8184594,42.20628888,61.62697725,0.197255025
2020-05-13,9322.997202,199.9380226,43.28596853,64.99167491,0.202148563
2020-05-14,9801.269488,203.532877,44.03033161,65.29535938,0.204169522
2020-05-15,9326.875859,195.1219803,42.81371032,62.87896872,0.198294819
2020-05-16,9395.475389,200.8197662,43.30376289,65.41704308,0.199958286
2020-05-17,9682.532481,207.0725769,43.66728922,65.11610429,0.20135162
2020-05-18,9726.850022,214.7481625,45.30937802,66.85841094,0.205067071
2020-05-19,9754.201462,213.8204667,45.53108887,66.67603483,0.204740533
2020-05-20,9515.70255,209.8047931,44.19111439,64.60428692,0.201656843
2020-05-21,9068.801229,198.917557,42.72472663,61.54931518,0.194452621
2020-05-22,9161.815034,207.0636777,44.18521558,62.91663253,0.200165536
2020-05-23,9183.662125,206.9061973,43.93350272,63.75480203,0.199063563
2020-05-24,8806.230657,202.3763064,42.43114094,61.34109069,0.194152734
2020-05-25,8909.192582,204.292245,42.98535637,61.52997439,0.196283383
2020-05-26,8835.137253,200.8604892,42.27063221,61.83924729,0.193715407
2020-05-27,9169.057439,207.4980038,43.71287562,64.39429986,0.197417728
2020-05-28,9568.261853,219.378571,44.72599217,67.22725113,0.200386982
2020-05-29,9432.413333,220.7848263,44.51134174,66.13387136,0.197482197
2020-05-30,9691.680491,243.5724013,47.66690236,68.46447384,0.206897975
2020-05-31,9433.943847,231.4440475,45.54263706,64.78041064,0.2021632
2020-06-01,10199.13505,249.074953,48.40745947,67.9165111,0.211422373
2020-06-02,9512.346533,237.1796326,45.91337186,66.48577669,0.202516359
2020-06-03,9642.2734,243.9341395,47.0872906,67.09693411,0.203817014
2020-06-04,9813.360679,243.647766,47.4932476,68.11093121,0.204559456
2020-06-05,9641.891623,240.312976,46.91693937,67.51480952,0.203016993
2020-06-06,9668.670539,242.0197003,46.76628095,67.81659425,0.203714821
2020-06-07,9747.580111,244.3846435,46.61993219,66.44391293,0.203145155
2020-06-08,9769.342361,245.9683036,46.39843987,68.2218478,0.203915172
2020-06-09,9779.422166,244.326141,45.96074728,68.09863549,0.20165503
2020-06-10,9888.444175,247.7048795,46.67447225,69.57985002,0.202721723
2020-06-11,9277.451169,230.9044009,43.26643547,63.70627917,0.188369593
2020-06-12,9456.161533,237.1624427,44.632063,65.61012367,0.192749332
2020-06-13,9461.333799,238.0904079,45.06302433,66.54738827,0.192371493
2020-06-14,9342.955635,232.1372771,44.06398209,65.44865815,0.190390332
2020-06-15,9441.383211,231.1978397,43.8275976,64.64544981,0.192728982
2020-06-16,9520.091948,235.1366212,43.83371889,65.88275332,0.192192878
2020-06-17,9448.693561,233.687851,43.99530965,65.16787316,0.193101862
2020-06-18,9389.990766,231.3310989,43.45514557,64.92796084,0.189994327
2020-06-19,9285.991583,228.778224,42.84988873,64.05096612,0.186941618
2020-06-20,9357.292464,228.9198308,43.59641646,63.95130506,0.187989801
2020-06-21,9284.769372,227.5790336,42.93866776,64.35093506,0.185750823
2020-06-22,9684.620185,243.2207582,44.32666278,66.09954701,0.189740769
2020-06-23,9611.725998,242.921219,44.08856919,66.74734243,0.188736715
2020-06-24,9292.943544,234.8237534,42.61917767,64.74150808,0.183560973
2020-06-25,9247.121432,232.4214207,42.3413795,64.31287677,0.181552278
2020-06-26,9159.437772,229.6941674,43.1034481,63.98079745,0.182743246
2020-06-27,9002.165617,220.699442,41.07163115,62.01441957,0.175304594
2020-06-28,9108.065675,224.4434607,41.31495071,63.02647112,0.176810987
2020-06-29,9184.247366,228.0203414,41.88998957,64.12188172,0.17737508
2020-06-30,9143.967585,225.7227548,41.23007486,63.57152319,0.175262094
2020-07-01,9241.339612,231.1459185,41.80265854,64.66414008,0.176752426
2020-07-02,9094.387287,226.7015054,41.02554449,65.36594316,0.174998648
2020-07-03,9066.690697,225.0988548,41.13512222,62.68430799,0.176163129
2020-07-04,9126.219555,228.8662721,42.04156977,64.08234763,0.177983624
2020-07-05,9079.614018,227.6672683,41.63041992,63.21932926,0.176943447
2020-07-06,9338.942591,241.1790812,44.03313934,64.85811388,0.188497281
2020-07-07,9252.158733,239.0134296,43.3350408,64.53676615,0.184915461
2020-07-08,9434.567956,246.8441157,45.28867178,66.23832187,0.20442687
2020-07-09,9231.502348,241.6518186,44.28046648,67.33485166,0.202198684
2020-07-10,9285.221015,241.0337001,44.30818949,67.41927383,0.198913763
2020-07-11,9237.171008,239.3070406,44.66539687,68.76470784,0.201305768
2020-07-12,9289.097977,241.3095912,44.67074931,69.13259288,0.200664688
2020-07-13,9236.622501,239.3263738,43.86066698,69.12237724,0.198550966
2020-07-14,9260.356987,240.6388179,43.92630816,68.08432426,0.19921628
2020-07-15,9196.725559,238.3814396,43.29664287,70.65357002,0.197179202
2020-07-16,9132.592312,233.5496741,42.04532905,67.51303645,0.193915569
2020-07-17,9156.46871,232.8454272,41.90829591,67.64783628,0.194519753
2020-07-18,9175.905309,235.909915,42.48787108,68.37940062,0.199960374
2020-07-19,9218.842311,239.3581458,42.71186792,68.96731487,0.199774142
2020-07-20,9167.190568,236.3612563,42.00426075,69.30746819,0.194735155
2020-07-21,9388.57435,245.2505954,43.70889652,69.82032563,0.19917638
2020-07-22,9531.25743,264.1991695,45.05088835,71.44433267,0.204000213
2020-07-23,9609.166715,275.2238125,44.9843897,73.07658565,0.208061704
2020-07-24,9548.100727,279.9075344,44.21560464,71.74185292,0.204464085
2020-07-25,9702.45279,305.4021525,49.13608058,73.58550179,0.214655441
2020-07-26,9933.906554,311.0399735,48.09511973,78.0522583,0.215527753
2020-07-27,11046.50833,323.2338869,53.60723512,78.75603402,0.224977855
2020-07-28,10944.61298,318.0155372,56.00474132,81.60575324,0.231232657
2020-07-29,11115.77128,318.0259459,55.31949647,79.36076448,0.243503721
2020-07-30,11135.39073,335.9640829,57.10041722,81.47867928,0.245494309
2020-07-31,11338.19734,346.1799923,58.13827564,84.3910333,0.259443031
2020-08-01,11797.58213,387.1858854,61.69111623,89.63247018,0.291860524
2020-08-02,11094.02068,372.1806717,56.79553508,85.09757255,0.287640136
2020-08-03,11236.09568,385.4878124,58.41001105,89.09905389,0.309274056
2020-08-04,11202.65191,390.6628647,57.65707174,87.28541364,0.300909679
2020-08-05,11721.43847,400.6011961,58.86859677,90.19465703,0.302837695
2020-08-06,11769.30911,393.9959325,59.1405862,95.61538409,0.303211897
2020-08-07,11598.96906,380.3300539,57.26508863,94.05237694,0.294899045
2020-08-08,11743.00864,392.3601765,58.01431976,94.76992107,0.293878043
2020-08-09,11680.51737,389.1831574,56.90114912,92.93272528,0.287993176
2020-08-10,11870.36954,395.4078524,58.29353516,93.72116577,0.294527173
2020-08-11,11392.64409,379.111339,54.19260383,87.15820596,0.283466321
2020-08-12,11575.51247,387.2081748,54.51874382,89.73134347,0.28222691
2020-08-13,11773.44812,424.7994601,57.13133964,91.88991883,0.293937112
2020-08-14,11774.40825,438.0768656,56.78163842,91.45525513,0.300230484
2020-08-15,11866.91036,432.6091984,59.90680573,89.98108586,0.299619458
2020-08-16,11899.64275,432.9391728,63.87357096,91.06818982,0.302075891
2020-08-17,12315.76242,432.8414642,67.35403641,93.6278943,0.316684282
2020-08-18,11992.696,423.3463321,65.73258106,93.58333643,0.302978931
2020-08-19,11736.84906,406.8794278,61.86795511,91.36214385,0.290123698
2020-08-20,11867.52034,416.2597876,62.8223143,100.9790889,0.292183422
2020-08-21,11524.69895,387.240605,59.1888849,92.64012458,0.279296746
2020-08-22,11682.28915,395.9125213,60.37500639,94.7236635,0.285491524
2020-08-23,11665.60927,391.9476074,60.70249222,91.27433723,0.285699203
2020-08-24,11771.40805,408.7921995,62.28852249,93.98025868,0.289206087
2020-08-25,11358.45432,383.6049697,58.50956122,88.69148195,0.277618633
2020-08-26,11472.04912,386.3438174,58.26607308,89.04375099,0.276877101
2020-08-27,11314.67374,382.3491505,55.96509239,89.46599731,0.263968018
2020-08-28,11527.88303,395.0397298,57.22693417,94.43110166,0.271688076
2020-08-29,11490.76235,400.3681656,57.1547427,92.74413829,0.274552846
2020-08-30,11698.97583,428.1964379,62.63987363,96.21614412,0.282604889
2020-08-31,11678.34823,436.0907694,61.11343637,93.46545945,0.282265516
2020-09-01,11970.36486,480.7491759,63.06990947,97.26256685,0.296651573
2020-09-02,11414.52093,441.2141341,58.18986408,91.28442066,0.276552625
2020-09-03,10261.49441,383.542585,48.49240401,78.68460037,0.247867718
2020-09-04,10471.96641,386.669076,50.51173142,82.1862606,0.254618999
2020-09-05,10128.64359,331.4200885,47.38941016,77.11459159,0.235804398
2020-09-06,10253.2999,353.2271296,47.89901226,80.0558138,0.240107459
2020-09-07,10367.87835,352.806469,48.7816991,82.4534267,0.241989866
2020-09-08,10108.63545,336.7165581,47.2938047,83.94771202,0.236002315
2020-09-09,10223.11141,352.0539486,47.86154065,84.40228241,0.238996307
2020-09-10,10334.63073,367.3808676,48.60056736,85.40514755,0.242933182
2020-09-11,10387.02074,373.9666158,49.03331056,84.05441765,0.243016478
2020-09-12,10436.97783,386.2160551,50.78475594,86.61506482,0.247502706
2020-09-13,10322.52361,365.6416078,48.04832516,85.88829453,0.241859369
2020-09-14,10662.71991,375.8010037,48.91368236,91.48381493,0.24555957
2020-09-15,10779.38102,363.9365957,48.28900971,90.86698446,0.242912685
2020-09-16,10968.32055,365.3220762,47.8747962,88.28079823,0.247353363
2020-09-17,10936.29275,389.446111,48.90774614,92.70284713,0.252412476
2020-09-18,10920.11284,382.2616763,48.29444715,92.1790233,0.249648014
2020-09-19,11073.77955,385.2465697,48.52163087,94.39788904,0.251291564
2020-09-20,10921.2181,371.2070257,47.07460787,92.59736175,0.246131731
2020-09-21,10455.37996,342.4563905,43.33120862,89.62927878,0.23190348
2020-09-22,10519.83916,343.5036625,44.38018302,92.66783554,0.232655951
2020-09-23,10233.29957,320.5885909,42.96962892,87.12350457,0.22136629
2020-09-24,10739.04271,349.144016,44.92491703,91.78534065,0.232936956
2020-09-25,10683.63058,351.7139624,45.97056515,92.77723201,0.241718486
2020-09-26,10742.03042,354.6010458,46.09259792,94.630849,0.241688052
2020-09-27,10758.82429,356.1219928,45.92819989,97.19500963,0.242188516
2020-09-28,10727.37505,355.459934,45.3229358,95.53346436,0.242093949
2020-09-29,10841.14274,359.7014398,45.66897649,100.683757,0.242999479
2020-09-30,10772.35177,359.9767525,46.27615598,108.4748323,0.24159862
2020-10-01,10606.61733,352.360856,46.16848568,102.609821,0.23797907
2020-10-02,10570.10568,345.8012795,44.90690227,101.882436,0.233917184
2020-10-03,10555.70543,346.6529689,45.63167745,103.8154329,0.233089004
2020-10-04,10665.61862,352.3394002,46.70341914,105.7013347,0.248064778
2020-10-05,10772.6356,353.1917802,46.30960694,113.0916416,0.24993416
2020-10-06,10596.37355,340.1035199,45.90053945,106.4958568,0.24528865
2020-10-07,10667.19439,341.159964,46.57615518,110.1659557,0.248277227
2020-10-08,10902.52936,350.5274964,47.16164006,111.0234508,0.251330359
2020-10-09,11074.10368,366.247891,47.84763276,116.1307292,0.253308247
2020-10-10,11302.85429,371.2828051,48.81468122,116.0703674,0.254276355
2020-10-11,11378.26253,374.1454062,50.63299641,125.694014,0.255286995
2020-10-12,11548.40156,387.6709687,50.67533373,129.8652106,0.255766255
2020-10-13,11434.96878,381.5442746,49.92348478,128.1281483,0.256306049
2020-10-14,11417.10811,378.828993,49.78121458,128.6342912,0.249249739
2020-10-15,11502.58124,377.5029103,49.51018291,130.4970237,0.245759295
2020-10-16,11338.98718,366.2999499,47.65157921,120.971824,0.240318289
2020-10-17,11362.80222,368.3182694,46.88721926,120.1563534,0.240754978
2020-10-18,11489.62257,377.9216524,47.51535268,124.5209199,0.242033324
2020-10-19,11745.81197,379.4630285,48.02628952,126.1809088,0.246155509
2020-10-20,11929.45725,368.8438627,46.93958746,118.2449724,0.243758523
2020-10-21,12848.49062,392.4731642,53.22007727,121.7603285,0.251606908
2020-10-22,12997.49934,414.4364058,54.41721732,127.4297225,0.257232142
2020-10-23,12953.4297,409.3399986,55.48940416,127.1791713,0.254985306
2020-10-24,13113.86692,412.2688571,59.0647856,129.2554945,0.256126163
2020-10-25,13041.64104,406.7428006,58.83571688,131.0819504,0.253173159
2020-10-26,13080.65617,394.0107566,57.05496801,132.5284732,0.248823142
2020-10-27,13675.52393,404.0454468,58.00079047,133.6474022,0.252523657
2020-10-28,13290.32885,388.9033636,55.83566218,126.5080412,0.246280457
2020-10-29,13475.2173,386.7884211,54.93396982,124.1950972,0.242673725
2020-10-30,13603.29609,383.59637,54.10149079,123.4347079,0.239439017
2020-10-31,13807.23361,386.5852361,55.82674338,126.2827126,0.239914016
2020-11-01,13736.89941,395.5777826,55.53928033,126.8158567,0.239895596
2020-11-02,13595.56476,383.8483171,53.94529726,119.1725504,0.235470064
2020-11-03,13996.9154,388.5481997,53.91955339,121.1820227,0.239765735
2020-11-04,14129.1482,401.7956139,54.73757038,115.7253417,0.237752943
2020-11-05,15606.46683,416.9973546,59.16425179,119.9071492,0.245868915
2020-11-06,15618.97247,456.4478809,63.16746587,119.7099273,0.259187999
2020-11-07,14866.3563,436.7721129,59.10945461,111.3161226,0.249636613
2020-11-08,15500.00071,455.3757299,61.11903402,120.4629453,0.254063585
2020-11-09,15319.81997,444.5479997,59.16100458,115.9335161,0.250698467
2020-11-10,15319.27568,451.5016406,58.04656104,115.7686209,0.254735065
2020-11-11,15731.24111,464.2159425,59.42831867,113.4939022,0.256011365
2020-11-12,16289.8149,462.8664998,60.04520238,112.0891465,0.254890014
2020-11-13,16330.06277,476.571341,65.67979464,114.0645092,0.264753161
2020-11-14,16102.01002,462.5514588,63.83789284,116.9705607,0.268723758
2020-11-15,15986.75499,449.3456436,62.4083443,114.7820077,0.269863586
2020-11-16,16743.05394,462.2547316,73.77460911,118.5642218,0.287931653
2020-11-17,17682.16919,482.695005,76.42241389,125.5856469,0.302615872
2020-11-18,17804.69002,479.4918067,73.74416978,123.8548576,0.294218373
2020-11-19,17818.66866,471.1500234,81.41549879,118.5163401,0.302293217
2020-11-20,18663.78185,509.5629772,82.69966697,120.5898825,0.328295634
2020-11-21,18706.58934,547.3534804,86.4671113,128.3435626,0.462073197
2020-11-22,18482.69263,565.1310609,83.55139806,124.1179623,0.447588432
2020-11-23,18373.25776,607.2141186,88.38376701,129.4223341,0.609156831
2020-11-24,19150.25105,604.5735307,89.26856936,135.248134,0.699835628
2020-11-25,18748.39371,568.2473563,81.74369375,128.7179388,0.633315471
2020-11-26,17113.71687,518.3973562,70.60305745,119.2085302,0.530406196
2020-11-27,17101.60302,517.0418172,69.06570246,117.002785,0.556724922
2020-11-28,17745.37731,540.8292101,72.9339317,122.0457555,0.628771029
2020-11-29,18190.86688,574.8735552,79.18870821,123.8821512,0.606165022
2020-11-30,19664.40761,613.4694924,87.93967442,130.0020828,0.667397354
2020-12-01,18820.60779,588.2515552,85.29460975,125.9975242,0.612945111
2020-12-02,19214.87223,598.9264098,89.06630397,128.0993761,0.631992466
2020-12-03,19470.31121,617.55427,89.0761762,132.9774218,0.631054152
2020-12-04,18732.96709,572.1771763,80.29887168,127.2410155,0.557855137
2020-12-05,19114.63313,594.9156955,82.68507958,133.0744326,0.581769741
2020-12-06,19356.31368,602.2467767,83.62286622,134.2352972,0.62099625
2020-12-07,19182.17683,591.8200953,83.55111637,139.0109856,0.608369454
2020-12-08,18340.97814,554.3185453,76.81900018,135.6306074,0.559537638
2020-12-09,18574.69674,574.2140724,77.62444148,133.061361,0.584254726
2020-12-10,18294.84695,560.4503169,74.99995799,134.1098899,0.576051227
2020-12-11,18061.76003,545.4836575,72.14385509,141.3813937,0.552201109
2020-12-12,18813.28377,568.5454233,76.73464796,146.934529,0.507661132
2020-12-13,19156.08251,590.5227306,82.12797377,151.3536776,0.510717575
2020-12-14,19286.7513,586.4701813,82.31591899,152.5761026,0.499248847
2020-12-15,19432.58846,589.0008168,81.38462488,151.0694056,0.468827629
2020-12-16,21370.72032,636.2050111,92.50838349,158.0906701,0.556050232
2020-12-17,22789.26742,642.7881502,101.6132866,160.0674798,0.576959097
2020-12-18,23048.76456,652.0101306,108.6145341,154.5403174,0.581338726
2020-12-19,23856.77352,659.714045,120.3925906,155.2128347,0.57994382
2020-12-20,23528.55061,638.5619234,114.8526409,152.2183295,0.557802731
2020-12-21,22937.41834,612.5464974,105.5091885,146.7812933,0.51961749
2020-12-22,23756.88877,634.1758562,113.5000411,155.9723751,0.447356794
2020-12-23,23307.2709,588.508848,103.4259468,152.2024008,0.26561337
2020-12-24,23707.63304,611.8935716,111.0185433,156.2345678,0.349508364
2020-12-25,24669.16432,625.8402925,127.1844459,159.3553512,0.312800014
2020-12-26,26478.06811,635.8068541,129.6208879,167.4340476,0.294531274
2020-12-27,26430.8566,688.4806854,128.6274605,158.2490623,0.285596341
2020-12-28,27039.34902,730.5182969,130.253567,166.2120344,0.244045268
2020-12-29,27231.20346,731.9362957,128.3139664,161.6814236,0.218215353
2020-12-30,28844.61368,751.2080637,128.6747219,159.761858,0.211462586
2020-12-31,29022.67141,739.0258499,124.822577,156.7339367,0.221018258
2021-01-01,29380.69373,730.9143206,126.1670192,136.4589006,0.236779256
2021-01-02,32022.68106,775.2966224,137.2867989,143.7841933,0.220862176
2021-01-03,33277.83531,990.365325,160.9739671,139.2282282,0.226994224
2021-01-04,31802.14671,1030.318449,154.3079633,133.0493424,0.235905703
2021-01-05,34013.17417,1101.559814,159.0859104,137.1573686,0.226000843
2021-01-06,36643.27772,1199.3524,168.4027596,141.9702367,0.250861982
2021-01-07,39215.65115,1220.214213,168.9463581,142.3976112,0.31942851
2021-01-08,40775.40456,1219.880721,173.118361,142.3492461,0.319088307
2021-01-09,40370.68235,1286.970223,177.3868244,147.689042,0.328038339
2021-01-10,38329.34017,1265.436268,170.8843659,185.3462376,0.315420612
2021-01-11,35269.51372,1082.905686,138.6161167,160.3441509,0.287482946
2021-01-12,33712.46855,1038.839418,132.0747689,157.0457862,0.290252911
2021-01-13,37296.54753,1127.926763,146.9517587,171.3089552,0.305779647
2021-01-14,39045.51834,1212.619222,151.4146848,163.1605196,0.295366391
2021-01-15,36710.31742,1167.646851,144.0855065,157.1126996,0.278757634
2021-01-16,36177.2611,1231.509948,144.1910692,155.9622671,0.280162725
2021-01-17,36069.93947,1242.049241,143.355445,160.9209835,0.278343005
2021-01-18,36594.2964,1252.156445,151.4220413,156.4266848,0.284838548
2021-01-19,36250.14619,1386.085404,155.1824409,158.317268,0.296138346
2021-01-20,35515.48001,1367.82304,149.5593384,152.5743247,0.294749835
2021-01-21,31022.95103,1132.694432,131.225301,131.5481945,0.269375468
2021-01-22,32986.43576,1235.372048,137.8878215,136.0184542,0.272508007
2021-01-23,32036.28227,1232.761748,137.6643121,138.7767185,0.27127315
2021-01-24,32216.10429,1387.230296,140.7648649,137.9042527,0.273616694
2021-01-25,32419.70595,1325.607594,137.3928444,137.5540247,0.268533274
2021-01-26,32640.63914,1361.849003,135.2631862,138.1722285,0.268980273
2021-01-27,30358.93472,1245.938151,122.7836671,125.8633504,0.251222813
2021-01-28,33511.2876,1341.774703,134.3523036,136.0220949,0.266853767
2021-01-29,34166.14943,1383.408895,134.9040358,140.4038796,0.283150877
2021-01-30,34349.9171,1379.868542,133.474925,139.8113373,0.43240842
2021-01-31,33157.83257,1317.346364,129.7796758,137.9010767,0.49297604
2021-02-01,33570.27185,1369.954994,132.619335,143.9146662,0.378534733
2021-02-02,35596.14891,1524.168252,143.0724565,151.3535178,0.372923117
2021-02-03,37578.37321,1659.520054,155.801697,154.8457277,0.397576079
2021-02-04,37129.20294,1608.397524,146.6200942,149.2337859,0.452922403
2021-02-05,38045.41361,1720.478466,154.4475221,155.0058917,0.449882848
2021-02-06,39341.72708,1683.707794,155.7928488,152.5260654,0.443577416
2021-02-07,39003.01218,1616.042662,151.5273313,150.8326718,0.42143495
2021-02-08,46121.93407,1743.544791,167.3252272,162.4693199,0.450520353
2021-02-09,46548.16199,1770.832821,179.7361556,169.1052357,0.472843699
2021-02-10,45078.12835,1748.211806,182.3674144,176.5211912,0.508286354
2021-02-11,47892.84092,1785.583089,185.4973425,190.61613,0.526354337
2021-02-12,47525.20914,1846.454201,198.1269576,201.5503564,0.610658741
2021-02-13,47208.62503,1819.412803,226.905993,241.6333824,0.633163801
2021-02-14,48829.82751,1811.566679,215.7595843,232.0125148,0.596353221
2021-02-15,48110.24173,1787.530622,209.5329948,228.3634443,0.554033336
2021-02-16,49140.38266,1780.619896,209.5971798,221.0849378,0.520458638
2021-02-17,52224.93911,1845.239942,235.8709271,269.504521,0.538621147
2021-02-18,51650.06995,1932.411527,226.5844449,261.0216566,0.532702033
2021-02-19,55820.5044,1961.02429,237.3110401,282.1501207,0.566926302
2021-02-20,55861.82057,1912.802535,226.4075811,255.4010598,0.511686328
2021-02-21,57500.71611,1933.883847,227.2745732,248.3463702,0.54687728
2021-02-22,53952.15334,1771.208598,206.4086842,223.6534748,0.567957086
2021-02-23,48560.48904,1563.045624,175.4306422,218.2153195,0.470833174
2021-02-24,49567.34569,1616.563837,180.6220486,206.449194,0.469358383
2021-02-25,47568.13117,1491.463857,182.6274543,199.6582597,0.440271737
2021-02-26,46231.76758,1442.303123,170.0810587,203.5764525,0.427254631
2021-02-27,45834.51336,1454.032169,170.8579285,208.6808904,0.435432793
2021-02-28,45359.46416,1425.385867,165.9530985,220.2271627,0.417608829
2021-03-01,49634.44711,1563.23598,175.664685,228.9088972,0.446851721
2021-03-02,48304.70549,1489.878894,177.4677027,220.3083484,0.435394846
2021-03-03,50690.46718,1584.067005,189.7002244,220.8667894,0.451166704
2021-03-04,48472.79548,1538.022776,180.8370288,216.7112464,0.476223959
2021-03-05,48800.81736,1530.840292,180.233423,206.7374668,0.456038663
2021-03-06,48970.52449,1659.838346,183.2166308,204.9089199,0.463103639
2021-03-07,51086.46818,1719.160637,190.4421758,208.7323562,0.46516775
2021-03-08,52088.47513,1826.125047,191.0945052,220.3068729,0.47443191
2021-03-09,54739.13525,1862.028637,203.4741496,225.1113384,0.483777328
2021-03-10,56116.04091,1803.424491,200.9970137,220.5194323,0.463014127
2021-03-11,57847.25494,1827.713461,201.4816121,221.2602176,0.452684575
2021-03-12,57334.64153,1768.503645,220.8698971,222.4471912,0.439159006
2021-03-13,61288.79413,1927.207566,226.9987062,238.3910828,0.460085666
2021-03-14,59905.61847,1874.149062,217.781338,236.3777127,0.444396265
2021-03-15,56121.12192,1796.90511,202.3370361,223.2199233,0.438001005
2021-03-16,56500.44603,1796.951728,200.2705899,228.903348,0.460797626
2021-03-17,58683.06598,1818.8674,205.654085,236.2235339,0.469780778
2021-03-18,57731.47984,1781.645207,200.193663,229.118913,0.469958677
2021-03-19,58168.12192,1810.373835,200.0684162,231.6843209,0.46775245
2021-03-20,58247.88471,1812.744969,200.338035,232.351142,0.526275435
2021-03-21,57447.93302,1784.725639,195.6931908,232.4109683,0.519536926
2021-03-22,54453.13735,1689.113768,186.8626764,219.1119163,0.550966307
2021-03-23,54563.61195,1671.752135,186.5428792,218.8004956,0.553441756
2021-03-24,52595.41132,1586.882413,177.2479722,211.0534779,0.484087447
2021-03-25,51547.1249,1588.932124,172.043508,215.4952134,0.511971285
2021-03-26,54817.85711,1695.669078,183.1344368,221.4874926,0.564454566
2021-03-27,56019.83731,1718.119092,184.3638244,221.742344,0.550130934
2021-03-28,55713.03814,1685.162509,183.84921,231.7071823,0.547058426
2021-03-29,57571.23335,1811.143223,193.710867,233.9273503,0.565163845
2021-03-30,58684.54839,1840.873997,195.6831375,244.2736319,0.562960542
2021-03-31,58792.19483,1916.880019,196.9314024,246.4114619,0.569782295
2021-04-01,58818.9771,1971.240783,202.6666128,248.5567834,0.569471115
2021-04-02,59031.53402,2134.06884,211.9967743,256.9808693,0.603695241
2021-04-03,57282.38962,2025.148878,197.1811857,257.3855204,0.582311834
2021-04-04,58202.19939,2077.395582,202.713194,263.9468262,0.629454632
2021-04-05,58755.85253,2099.527289,219.4883677,264.9280579,0.89879084
2021-04-06,58084.06642,2116.901262,238.0271751,270.9794451,1.07944718
2021-04-07,56266.83468,1985.397891,221.133638,260.4150013,0.93097728
2021-04-08,57963.3446,2078.550036,226.0993469,269.6523316,1.050827075
2021-04-09,58051.76256,2066.053604,220.6763996,274.6602218,1.026109287
2021-04-10,59651.55899,2130.18779,250.6774034,292.9325474,1.366450915
2021-04-11,59932.93065,2144.372116,251.1370916,327.1343413,1.350923819
2021-04-12,59905.93637,2142.8289,245.1811753,316.6020928,1.45268873
2021-04-13,63445.63831,2297.891691,266.4651229,328.9088518,1.779479574
2021-04-14,62869.49559,2430.298929,278.5259882,321.0790153,1.832291605
2021-04-15,63231.16299,2519.582255,287.0257298,343.0349437,1.760252497
2021-04-16,61571.11009,2428.352847,312.2409757,342.1537018,1.576712311
2021-04-17,60280.87618,2342.160614,304.5291035,365.0644419,1.553781164
2021-04-18,56389.55798,2243.482545,274.8034813,340.7259704,1.418783341
2021-04-19,55798.13708,2168.625082,262.4677782,354.186743,1.318993367
2021-04-20,56474.37376,2328.505109,262.8266739,400.9095023,1.383440626
2021-04-21,54025.79957,2363.995234,258.653134,382.712653,1.302733339
2021-04-22,51882.05981,2419.705227,254.7763259,351.8082945,1.171903928
2021-04-23,50954.91006,2357.125066,240.3087627,352.0675466,1.155031321
2021-04-24,50279.94845,2236.586527,226.9411729,386.6668531,1.06088543
2021-04-25,48946.94074,2300.556549,222.8535885,355.4693009,1.034301725
2021-04-26,53943.34998,2526.058879,245.7348353,401.282669,1.345593302
2021-04-27,55027.03098,2646.349339,259.5298889,403.0660591,1.403714646
2021-04-28,54787.37871,2740.230643,258.7101812,417.2683041,1.361126766
2021-04-29,53567.08119,2760.50726,255.3352232,406.2047749,1.394880916
2021-04-30,57741.44442,2770.290058,271.6787793,421.3454932,1.589832677
2021-05-01,57863.59039,2949.318641,277.1669599,426.2417701,1.653390161
2021-05-02,56572.59684,2952.476797,268.9625963,405.2750989,1.558701538
2021-05-03,57243.04161,3430.648274,295.2637318,413.4588105,1.559415782
2021-05-04,53724.10893,3274.891528,310.2208972,383.3442156,1.402557806
2021-05-05,57342.02566,3525.9241,354.4875752,416.6824676,1.607902289
2021-05-06,56527.35298,3500.543104,354.6908664,423.6144978,1.609621069
2021-05-07,57341.06845,3482.632393,345.9958862,460.2689242,1.57821832
2021-05-08,58736.1259,3886.766996,345.517022,473.9408575,1.568656439
2021-05-09,58288.42563,3916.081413,385.4736175,482.0494219,1.534514649
2021-05-10,55902.92774,3954.283158,361.7844093,442.2491416,1.398867582
2021-05-11,56612.10265,4155.771998,375.4157351,452.9979737,1.469316017
2021-05-12,50972.35508,3975.502271,322.5685272,407.5652244,1.311985051
2021-05-13,49368.61447,3687.15909,312.0430635,400.4947129,1.343211802
2021-05-14,49997.3959,4086.709764,326.9381244,413.0401795,1.405147293
2021-05-15,47047.96333,3672.601744,301.1212452,384.6660922,1.489497972
2021-05-16,46022.50371,3565.843001,294.2671688,389.1755655,1.44703983
2021-05-17,43492.39548,3280.030278,281.7074839,340.2623762,1.491664293
2021-05-18,42789.80939,3368.239629,292.6443213,339.7047892,1.582377549
2021-05-19,37642.52,2535.736236,194.8497098,207.6469477,1.111415349
2021-05-20,40799.40215,2777.925183,211.3053477,285.7426462,1.179772505
2021-05-21,37174.3311,2413.984384,178.7625771,255.4557219,0.997689075
2021-05-22,37643.4198,2320.842202,171.3000456,233.7829212,0.914971876
2021-05-23,34774.20722,2105.59848,143.299482,227.5899802,0.795248432
2021-05-24,38630.40912,2626.168464,182.9545503,254.0029553,0.967295882
2021-05-25,38269.77107,2696.58638,182.3593873,246.0823944,0.970891791
2021-05-26,39194.8589,2868.719532,198.3585393,267.4302268,1.029563629
2021-05-27,38510.85704,2743.10335,193.744541,251.5666488,0.97159029
2021-05-28,35596.71795,2415.303002,176.1289753,262.18919,0.891914225
2021-05-29,34681.81837,2288.858132,164.2851665,243.9513773,0.83264675
2021-05-30,35652.16877,2391.712091,171.0139359,260.5958446,0.904426949
2021-05-31,37312.9749,2699.214458,187.3274971,273.0621521,1.03816289
2021-06-01,36661.37812,2626.201548,183.1305632,265.4067077,1.009974038
2021-06-02,37639.45567,2713.159868,187.8483268,293.8088714,1.0245525
2021-06-03,39160.15041,2858.600998,192.9910055,309.1375827,1.046941467
2021-06-04,36884.37356,2689.277425,179.2158421,286.6039484,0.969585976
2021-06-05,35409.56724,2604.970538,172.2221872,263.1469885,0.919351144
2021-06-06,35720.60435,2706.098541,175.7292947,271.0671382,0.93863557
2021-06-07,33724.90775,2600.159112,162.3674908,250.6400212,0.861755503
2021-06-08,33475.04892,2519.057635,161.289871,254.1988467,0.875722558
2021-06-09,37372.9889,2605.631105,171.8564499,274.4109902,0.906537352
2021-06-10,36826.00222,2481.380757,168.7600623,256.3741539,0.873860389
2021-06-11,37185.39313,2345.03142,162.0649275,242.1235872,0.845344144
2021-06-12,35669.17128,2380.840334,162.6242833,243.9825093,0.835284766
2021-06-13,38925.41943,2504.646392,170.5655413,260.132548,0.882318869
2021-06-14,40455.59598,2577.044739,178.749148,274.7861951,0.890541529
2021-06-15,40254.65147,2552.741036,175.3934542,280.1121858,0.869564064
2021-06-16,38265.54377,2360.999387,165.8174675,261.4464863,0.830783791
2021-06-17,38018.64323,2368.388596,166.5380876,276.0397173,0.839968818
2021-06-18,35714.31208,2224.57532,155.9207303,264.1738093,0.795401239
2021-06-19,35555.9764,2174.754703,153.2129617,272.1417198,0.761417722
2021-06-20,35599.94188,2242.663456,154.7426276,263.6947746,0.775211504
2021-06-21,31715.15986,1900.393078,126.1269652,205.3216103,0.614523845
2021-06-22,32394.55559,1867.6238,118.9110197,202.7052701,0.548590224
2021-06-23,33610.49681,1962.110044,128.2321855,218.3611003,0.636213216
2021-06-24,34658.97288,1986.665408,134.2367349,223.1453258,0.671617115
2021-06-25,31683.5032,1817.846982,126.5273479,196.6953246,0.615532233
2021-06-26,31890.67645,1801.976275,125.0877921,200.9831533,0.609916645
2021-06-27,34506.4912,1964.521919,131.5632079,211.0763097,0.64672553
2021-06-28,34376.18854,2079.278336,137.0973901,212.4615055,0.642871256
2021-06-29,35933.77822,2169.990233,144.3429169,217.765199,0.704158144
2021-06-30,35065.46615,2272.269058,144.1037353,221.8765107,0.698574781
2021-07-01,33505.08049,2114.556084,137.5633026,206.9563033,0.661130671
2021-07-02,33782.94595,2149.999725,136.647478,210.452891,0.652991452
2021-07-03,34588.22429,2215.903232,139.5959818,213.7278325,0.670493233
2021-07-04,35355.60789,2325.917498,145.2271472,220.2146093,0.696352163
2021-07-05,33911.75384,2218.632084,138.8055182,216.2797152,0.658809973
2021-07-06,34123.98157,2318.106618,138.5143129,221.4875415,0.66321475
2021-07-07,33931.61864,2317.079545,137.4811501,215.3974774,0.653242615
2021-07-08,32819.65953,2118.924331,131.908162,205.297866,0.622372342
2021-07-09,33914.88107,2153.773738,134.964433,213.4144706,0.639150393
2021-07-10,33610.94584,2117.063967,134.2536826,210.1284661,0.625711016
2021-07-11,34258.44139,2140.192887,134.1254582,211.6274256,0.636023002
2021-07-12,33135.23591,2033.031335,133.357752,206.3525308,0.629989663
2021-07-13,32641.97596,1939.640273,131.1112126,203.391456,0.619649256
2021-07-14,32798.28452,1992.442025,130.8367504,203.3621588,0.618439428
2021-07-15,31707.69004,1912.874301,125.5266173,196.0020017,0.597682257
2021-07-16,31455.71758,1878.107587,121.5688433,193.4434033,0.590541802
2021-07-17,31547.9512,1896.966123,120.0342916,197.6172885,0.582908325
2021-07-18,31707.70385,1892.688087,119.0451222,198.9870714,0.585807578
2021-07-19,30883.46975,1822.209036,113.7006704,189.9505783,0.560258418
2021-07-20,29766.65772,1785.333954,107.2505436,183.2416111,0.528786217
2021-07-21,32119.65723,1985.492036,117.4179463,196.432765,0.569261025
2021-07-22,32306.96143,2020.922303,120.585713,197.2589035,0.591976919
2021-07-23,33439.5957,2112.716264,123.880028,202.9297642,0.606525265
2021-07-24,34166.91465,2179.337932,125.5075612,207.3505861,0.608381221
2021-07-25,35119.93744,2187.444937,126.742976,213.4406614,0.605913027
2021-07-26,37444.78251,2241.159227,131.6412724,219.2063555,0.625762826
2021-07-27,39126.54029,2286.2289,133.8703273,225.1711331,0.642295324
2021-07-28,39939.19404,2297.031344,139.8579438,233.9882941,0.716201678
2021-07-29,40086.1644,2384.454206,141.9832467,242.1667956,0.751612321
2021-07-30,41789.6671,2451.304311,144.9307082,242.1891887,0.751335483
2021-07-31,41793.31375,2544.375376,145.3235916,241.5690695,0.751946267
2021-08-01,39968.96895,2563.737531,140.9505157,236.1028964,0.726978874
2021-08-02,39304.18628,2619.040999,141.7427563,233.7130808,0.741731105
2021-08-03,38288.8254,2512.915292,138.7595249,225.9698404,0.715207677
2021-08-04,39773.91135,2727.934254,142.8703181,244.550343,0.731772295
2021-08-05,40941.65043,2825.535309,143.7572706,252.2668624,0.735535887
2021-08-06,42790.35733,2888.034255,147.8669955,264.0377203,0.74581649
2021-08-07,44484.90059,3143.380301,155.725876,270.8446427,0.81519785
2021-08-08,43972.30102,3027.348082,150.278504,258.3691616,0.78540516
2021-08-09,46265.64246,3158.269216,166.5757041,269.6066565,0.816353807
2021-08-10,45488.79126,3141.723826,165.1841166,265.3902445,0.851348173
2021-08-11,45676.32636,3168.562989,170.9133149,268.7067421,1.007987577
2021-08-12,44405.74835,3038.061527,164.9129792,256.5889217,0.960508031
2021-08-13,47717.48536,3316.478942,183.5347811,271.7783434,1.086859367
2021-08-14,47124.20507,3268.963696,182.7208127,271.6019559,1.287843536
2021-08-15,47074.37071,3310.727393,184.8410878,272.3953463,1.2868435
2021-08-16,45984.71991,3157.773836,178.4007149,267.8269099,1.190750745
2021-08-17,44714.0968,3020.571401,169.2736556,256.8387325,1.104311765
2021-08-18,44954.36375,3041.32006,168.363162,254.9710391,1.159695174
2021-08-19,46646.8615,3173.971823,174.9231072,262.7856278,1.22327508
2021-08-20,49240.8356,3278.218724,183.3436606,282.2133405,1.258976276
2021-08-21,49070.24097,3234.707278,180.5435275,289.2956119,1.224293448
2021-08-22,49363.3161,3245.893479,185.9165547,305.1397974,1.227512332
2021-08-23,49590.87637,3322.637851,187.2469916,318.7043496,1.249363986
2021-08-24,47925.86221,3183.609092,174.2660042,309.418979,1.151244419
2021-08-25,49002.3166,3228.703261,178.0049469,313.9036876,1.169542538
2021-08-26,47190.34499,3120.596535,169.4701168,295.156831,1.093010605
2021-08-27,49048.47559,3270.013099,175.6885684,314.9429009,1.177955255
2021-08-28,48852.4688,3242.67175,175.2482956,299.8721403,1.144845536
2021-08-29,48948.34796,3230.914601,175.2386487,292.2673185,1.146136865
2021-08-30,47125.76852,3238.360364,167.8048964,283.0610929,1.107433015
2021-08-31,47219.24434,3431.947753,171.5978229,287.2589492,1.185626122
2021-09-01,48688.53756,3793.829682,181.2780641,302.1337875,1.229071297
2021-09-02,49369.58627,3791.895936,184.014631,302.7467412,1.258744362
2021-09-03,49860.53416,3918.582638,211.734864,303.2314523,1.286962573
2021-09-04,49919.57756,3886.230014,212.8350798,304.7282009,1.251370859
2021-09-05,51747.64386,3954.617923,228.5142712,313.9212503,1.301765871
2021-09-06,52640.58837,3928.834011,219.1216957,314.9068811,1.386679566
2021-09-07,46854.4006,3432.849631,178.1550568,262.1883102,1.12789772
2021-09-08,46187.97573,3507.776449,179.829195,257.7150298,1.107227069
2021-09-09,46448.77483,3432.863423,180.8508794,262.0283659,1.09187468
2021-09-10,44765.27558,3204.176466,173.6574056,248.3692546,1.051996982
2021-09-11,45098.59164,3259.209642,177.9980364,249.1053399,1.074231146
2021-09-12,46180.61246,3417.719373,183.6675431,257.1138972,1.119324362
2021-09-13,44991.52213,3289.549854,179.7911163,263.2120384,1.065849965
2021-09-14,47022.61776,3419.675084,182.8357535,268.8566835,1.093123268
2021-09-15,48167.18937,3591.05804,188.6351142,269.0228588,1.119251249
2021-09-16,47797.32832,3567.720925,185.7317912,264.3302184,1.089776166
2021-09-17,47213.79413,3396.521017,179.5837149,261.8856187,1.062938978
2021-09-18,48204.01365,3425.024345,181.127939,271.3539258,1.074476672
2021-09-19,47218.474,3319.990401,175.2163808,260.2030876,1.047031431
2021-09-20,42855.51034,2965.368165,156.5675689,232.027051,0.917902703
2021-09-21,40526.48938,2745.848173,147.4840065,216.3263187,0.870390775
2021-09-22,43577.57248,3063.721332,160.8515415,244.3733606,0.999223946
2021-09-23,44861.29803,3147.495074,163.7145785,248.7429706,0.998121318
2021-09-24,42803.3077,2932.559323,152.0302868,233.4464506,0.944047032
2021-09-25,42735.26582,2932.49828,151.3950163,236.6259362,0.941751985
2021-09-26,43131.29418,3048.595617,149.926654,233.4182394,0.941385397
2021-09-27,42496.78523,2952.496305,146.3081208,236.0696343,0.927971894
2021-09-28,41223.78627,2815.594708,141.3507662,230.6624819,0.898306436
2021-09-29,41453.94701,2843.271769,144.439711,233.1970427,0.925010911
2021-09-30,43781.54602,3001.527513,152.9415248,250.5664338,0.951385009
2021-10-01,48078.13155,3299.44177,165.7984802,257.2653659,1.03980873
2021-10-02,47792.43919,3393.857028,169.6173776,254.0330761,1.041358437
2021-10-03,48202.62292,3420.439016,170.718751,259.0475116,1.054737989
2021-10-04,49288.50131,3391.623321,167.8106153,264.3366947,1.047461215
2021-10-05,51558.04933,3520.414454,173.9730636,272.1289498,1.080374448
2021-10-06,55419.80041,3588.434081,179.135814,287.4696409,1.08021602
2021-10-07,53805.15691,3589.307074,178.4208669,279.1460124,1.067757576
2021-10-08,53933.52759,3561.094105,175.6692503,278.2286049,1.060612816
2021-10-09,55010.92248,3579.872037,179.9580023,278.2744903,1.164817188
2021-10-10,54701.2797,3432.001715,175.4364182,270.9460179,1.14160832
2021-10-11,57289.18646,3519.56701,178.3197739,274.8631013,1.130064282
2021-10-12,56196.18126,3491.26025,172.2917335,276.7361994,1.101098266
2021-10-13,57348.89288,3597.562898,177.457126,274.5905226,1.127033835
2021-10-14,57384.03691,3786.542237,180.3071914,266.6255471,1.132507841
2021-10-15,61446.08401,3861.712462,189.2767344,274.7286731,1.141119114
2021-10-16,60932.06321,3836.76805,186.5193142,268.5199557,1.137851337
2021-10-17,61462.22237,3836.397704,183.5589712,260.8618668,1.091554429
2021-10-18,61977.05755,3746.066066,185.5112486,256.2672423,1.082491619
2021-10-19,64290.89776,3875.044139,188.5004654,255.1158949,1.091069825
2021-10-20,66061.79656,4153.386612,206.9652486,260.3049862,1.14121394
2021-10-21,62373.88562,4065.167432,197.2282275,271.5192653,1.091469222
2021-10-22,60750.96737,3975.543157,191.0177593,267.2178956,1.08973263
2021-10-23,61250.08263,4159.579539,195.9780994,267.1369038,1.092460546
2021-10-24,60865.44705,4076.593574,190.1646763,290.3288763,1.082191847
2021-10-25,63031.6729,4214.410589,195.3193863,287.0209079,1.094629706
2021-10-26,60393.98027,4130.632518,197.5161956,281.0924999,1.107890483
2021-10-27,58563.33599,3947.621928,180.7406873,257.2009357,1.001109591
2021-10-28,60564.57211,4278.770269,189.9606348,267.4410831,1.058457991
2021-10-29,62230.80557,4413.186821,196.3414577,268.3560984,1.079926728
2021-10-30,61742.91653,4311.34383,189.7674936,262.3220224,1.076357876
2021-10-31,61432.97006,4293.965507,192.0898656,274.4646921,1.11464818
2021-11-01,61092.09506,4325.78806,197.8020552,271.3175125,1.093163128
2021-11-02,63024.74723,4586.379504,200.1032483,274.8449259,1.132777868
2021-11-03,62955.98176,4598.852129,206.8853826,266.1833876,1.207707443
2021-11-04,61393.88998,4535.601844,202.6642568,260.6751972,1.198937526
2021-11-05,61005.84083,4476.897314,199.2339788,256.1673488,1.159230293
2021-11-06,61455.05363,4511.642562,197.6796722,259.9766356,1.150101497
2021-11-07,63043.82906,4609.291091,201.2449052,266.6811402,1.216765097
2021-11-08,67541.75551,4811.156463,228.4577817,274.7150768,1.285159185
2021-11-09,67095.58567,4735.696747,264.5368253,290.3977223,1.261926327
2021-11-10,64756.07797,4619.955129,258.7767289,266.4670814,1.18505644
2021-11-11,64962.93129,4727.746316,263.2540722,265.6017408,1.219790391
2021-11-12,64078.96804,4662.7612,251.4112838,260.8617878,1.189451018
2021-11-13,64397.79121,4644.942487,257.7965574,270.4267667,1.190010877
2021-11-14,65032.22565,4609.516567,276.569834,273.8784315,1.184318437
2021-11-15,63753.50316,4569.40777,263.9033947,268.873488,1.174979441
2021-11-16,60322.49785,4234.131465,231.7466438,242.6418327,1.094753954
2021-11-17,60154.30837,4265.599006,227.621129,240.8601183,1.093411258
2021-11-18,56794.15563,3985.674373,203.5881231,226.2035194,1.038063536
2021-11-19,58014.07299,4291.28635,218.2172337,238.2760753,1.088980757
2021-11-20,59749.47382,4413.144251,225.2401006,247.2768435,1.096537519
2021-11-21,59032.6241,4310.080434,224.0509677,252.2548839,1.069944375
2021-11-22,56383.56588,4096.772401,209.8777961,232.65969,1.037547818
2021-11-23,57642.2658,4348.156228,216.8880889,236.2623748,1.065879907
2021-11-24,57141.83038,4261.969114,212.2029446,244.2815376,1.031752457
2021-11-25,59008.65548,4526.042951,223.7370055,248.5694749,1.045497164
2021-11-26,53800.61784,4052.008568,195.9302425,225.3600989,0.941500374
2021-11-27,54635.88246,4086.923302,194.1062276,227.4611275,0.942779229
2021-11-28,57248.5697,4291.079171,199.091798,238.8698475,0.966588986
2021-11-29,57920.71073,4448.409991,206.9660434,236.0967835,0.993296239
2021-11-30,57097.01279,4645.053627,208.4180123,238.8664245,1.000793971
2021-12-01,57180.60984,4584.534451,208.6317993,231.0412165,0.990655994
2021-12-02,56582.89377,4527.544757,203.6973223,239.077395,0.975359665
2021-12-03,53671.61607,4232.933151,188.9039374,224.157036,0.924851615
2021-12-04,49159.7358,4097.761261,163.3091886,204.0700926,0.845607383
2021-12-05,49327.0936,4190.580693,156.1176167,201.0044611,0.803445859
2021-12-06,50535.42522,4341.941021,162.6077423,201.5061241,0.825211196
2021-12-07,50574.47283,4303.762652,161.6049185,206.1059766,0.815281673
2021-12-08,50500.65435,4427.312634,164.6607101,210.5398456,0.861219453
2021-12-09,47937.82285,4157.28748,153.3947607,190.8666605,0.871569284
2021-12-10,47437.22897,3931.613105,150.1636621,191.6028904,0.808449819
2021-12-11,49321.76933,4079.584985,158.2187409,198.690255,0.838882589
2021-12-12,50136.57226,4140.987691,159.4549738,198.1166758,0.842004259
2021-12-13,46785.32784,3788.082337,145.0377621,184.6382617,0.784445339
2021-12-14,48292.68225,3850.763308,150.3152954,186.6229675,0.811196724
2021-12-15,48830.62239,4015.642312,153.3228298,187.3748772,0.826025254
2021-12-16,47663.46911,3973.451095,149.2074722,187.9310894,0.80730667
2021-12-17,46334.48375,3885.430082,144.5353922,182.1150142,0.799587925
2021-12-18,46904.87368,3965.871241,148.9771693,181.2158918,0.827074606
2021-12-19,46876.42692,3937.565862,153.9463092,184.0307281,0.837618556
2021-12-20,46954.76348,3939.674276,152.8484524,189.1920923,0.878936277
2021-12-21,49082.06247,4028.997879,155.2162746,189.5652097,0.948940688
2021-12-22,48692.09874,3984.712788,155.4751963,190.0817684,0.955076299
2021-12-23,50712.97077,4101.849561,163.208821,209.7910386,0.992922383
2021-12-24,50783.83442,4045.164504,161.2449821,203.3161091,0.908946582
2021-12-25,50590.4509,4099.921222,158.6030329,211.805858,0.926684126
2021-12-26,50798.30659,4070.352063,156.1567876,216.5696957,0.920573107
2021-12-27,50796.37767,4044.388477,156.2366431,222.0657866,0.928375272
2021-12-28,47673.04405,3806.110236,146.4048574,209.2777422,0.856453544
2021-12-29,46470.32158,3638.663379,145.6264377,214.1024955,0.817093692
2021-12-30,47102.463,3708.037335,147.7776724,224.729314,0.83850741
2021-12-31,46355.11733,3686.951792,146.4898348,229.3181291,0.830969097
2022-01-01,47560.00938,3761.05964,150.2368715,249.6388587,0.847811144
2022-01-02,47352.55776,3832.36561,151.4062038,239.2089971,0.859585303
2022-01-03,46453.43235,3765.44035,148.5271404,230.8596004,0.832932374
2022-01-04,45905.96112,3796.640461,146.5685015,223.1216557,0.825402184
2022-01-05,43530.94404,3545.758258,135.5188138,207.5711086,0.77238077
2022-01-06,43144.96529,3413.237503,136.4225262,203.976135,0.781153502
2022-01-07,41512.78458,3190.126812,131.0265414,193.9270399,0.761877087
2022-01-08,41799.81288,3092.880017,129.9905826,184.8997175,0.748361651
2022-01-09,41886.49856,3154.840156,131.0311737,190.2735531,0.753861187
2022-01-10,41816.95106,3079.865776,126.693326,182.7842161,0.738512493
2022-01-11,42768.17861,3241.954265,131.5958794,192.4323291,0.771408314
2022-01-12,43961.02654,3372.84781,141.6536409,199.0639423,0.799508232
2022-01-13,42626.86539,3253.071535,137.0086798,223.0006055,0.769482352
2022-01-14,43102.64762,3308.715726,144.6196735,229.1559751,0.77403836
2022-01-15,43206.67448,3334.446716,147.9577217,217.9302289,0.781514914
2022-01-16,43168.85967,3356.3325,146.6459575,224.6830969,0.779704782
2022-01-17,42211.2704,3211.120315,151.6448634,214.9945998,0.762387622
2022-01-18,42431.23197,3165.796731,141.7669294,204.3435894,0.752955582
2022-01-19,41787.72201,3105.419498,137.1819213,201.9811235,0.740712654
2022-01-20,40756.12616,3011.875639,131.058946,189.4303812,0.721357786
2022-01-21,36492.28722,2565.055648,114.5041356,172.6994843,0.637055691
2022-01-22,34996.39097,2400.82875,108.2307882,151.3475587,0.594294577
2022-01-23,36271.05027,2533.494037,111.9182266,155.6804135,0.628556602
2022-01-24,36659.72522,2439.123031,109.5957833,146.8398415,0.612243978
2022-01-25,36952.58677,2458.382,108.1365186,145.1327042,0.619702256
2022-01-26,36825.8246,2467.107772,106.9918132,148.1282691,0.621178983
2022-01-27,37021.93713,2412.62447,106.6234828,143.3021544,0.606818263
2022-01-28,37768.84748,2545.549897,109.3031594,148.6889485,0.611544172
2022-01-29,38088.29123,2593.197288,110.584462,153.4035204,0.615873493
2022-01-30,37983.50638,2610.555299,108.805532,148.1663255,0.604034837
2022-01-31,38462.6724,2686.267829,109.5024258,146.6972389,0.617942913
2022-02-01,38787.96408,2795.578153,115.669001,146.5803797,0.629350137
2022-02-02,36942.33075,2686.64838,108.3796232,144.7659603,0.601250117
2022-02-03,37057.65219,2670.653379,110.0944019,146.3905398,0.606465177
2022-02-04,41079.90609,2969.932183,120.2095181,164.3683285,0.650766398
2022-02-05,41508.58169,3017.609916,122.0471138,168.9903478,0.66833542
2022-02-06,42358.22517,3049.372191,127.0703307,173.2638802,0.68279342
2022-02-07,43888.98012,3145.373676,137.0413969,184.7318406,0.825156792
2022-02-08,44167.44479,3126.634352,134.3819844,178.2123372,0.879477625
2022-02-09,44405.0732,3241.723961,140.5613737,185.203019,0.880167805
2022-02-10,43614.3427,3080.565482,135.4826725,180.6554973,0.834418462
2022-02-11,42357.32174,2924.080468,126.1049024,168.5968096,0.759246521
2022-02-12,42173.4594,2910.836175,126.5283277,173.5877833,0.819350116
2022-02-13,42195.59475,2880.696526,125.9575925,174.3322352,0.809239442
2022-02-14,42646.16186,2936.29826,124.882902,176.6690487,0.803148748
2022-02-15,44511.90849,3175.258215,131.6443125,182.7108264,0.845555663
2022-02-16,44065.70927,3140.526479,128.537782,180.0404263,0.840878704
2022-02-17,40610.02426,2887.983293,116.3273373,163.7122296,0.770245583
2022-02-18,40044.22049,2784.718295,115.1062855,160.1651084,0.78829775
2022-02-19,40095.88733,2757.595245,115.6239765,161.6280615,0.822347155
2022-02-20,38551.6225,2636.388942,111.0156593,154.8288173,0.780478945
2022-02-21,37098.03601,2578.87217,103.8497194,148.3720117,0.707164629
2022-02-22,38202.59408,2636.229239,107.2468654,150.4909314,0.720570812
2022-02-23,37308.26873,2591.792151,105.771335,149.3326388,0.699035112
2022-02-24,38283.7904,2594.051763,104.133376,146.6649939,0.693640371
2022-02-25,39323.77022,2788.59008,109.6424558,154.3601023,0.758562449
2022-02-26,39056.57815,2777.684192,108.042266,157.491184,0.749078501
2022-02-27,37664.77928,2614.482119,102.7968405,150.568817,0.718361652
2022-02-28,43179.25451,2914.465065,113.2682994,170.0371758,0.782051242
2022-03-01,44334.45758,2969.53468,112.4585135,177.5245006,0.78553301
2022-03-02,43984.58493,2954.656857,110.332794,178.1917837,0.769088301
2022-03-03,42492.77446,2836.953932,111.3078373,172.3597348,0.753868185
2022-03-04,39106.40522,2617.822504,101.085481,159.5018874,0.711915155
2022-03-05,39383.88484,2662.886033,104.9019327,165.3102245,0.754303146
2022-03-06,38399.34263,2557.904164,101.385437,159.3219588,0.726147959
2022-03-07,38146.73427,2501.000671,98.77078463,158.2934211,0.723952843
2022-03-08,38725.47726,2577.764863,100.4128053,198.9450197,0.721211733
2022-03-09,41989.40282,2726.971276,106.8320204,188.8816246,0.76608323
2022-03-10,39482.25847,2611.411408,102.6294899,179.5858619,0.738321034
2022-03-11,38825.36442,2562.606975,105.1865994,170.8938755,0.801427306
2022-03-12,38951.13002,2578.182133,105.9764594,184.8380503,0.786326252
2022-03-13,37808.3174,2516.491952,101.7418699,175.8890332,0.760303079
2022-03-14,39649.04532,2589.377617,105.6355573,185.6334859,0.77460688
2022-03-15,39356.8139,2621.237019,106.9903236,183.2408981,0.766531754
2022-03-16,41101.76858,2768.915527,111.1944631,189.1514893,0.79189618
2022-03-17,40966.41693,2816.071124,110.3074838,187.9901065,0.793633411
2022-03-18,41826.11607,2945.90649,112.1509299,194.9811197,0.798280808
2022-03-19,42193.16154,2948.82828,114.9354793,197.5158886,0.818984097
2022-03-20,41294.72351,2861.815274,114.9398231,194.9839876,0.806151716
2022-03-21,41064.42965,2898.312575,116.0359137,191.5447876,0.836617512
2022-03-22,42383.16952,2976.634825,122.8761474,194.0707014,0.836757262
2022-03-23,42734.20004,3021.127167,122.2795701,197.0852837,0.836727574
2022-03-24,43974.59359,3110.073582,126.8764806,204.0413432,0.843454523
2022-03-25,44347.03428,3104.455543,123.9804469,199.7865128,0.824696281
2022-03-26,44519.92686,3145.640742,124.9060753,207.5432725,0.8325576
2022-03-27,46777.20563,3288.739511,129.2099445,214.8766724,0.856377058
2022-03-28,47223.65289,3346.480372,128.458316,215.8431664,0.872404977
2022-03-29,47463.70968,3398.672101,130.0331827,221.6561929,0.857279944
2022-03-30,47123.29715,3389.049399,131.3124119,222.0779656,0.86148338
2022-03-31,45562.21067,3281.787511,123.6407027,212.7794823,0.815361566
2022-04-01,46250.33629,3446.519837,124.8485584,217.9677008,0.826628462
2022-04-02,45939.89735,3451.965558,125.1774689,213.1454122,0.826584262
2022-04-03,46440.54385,3521.532551,128.8914742,217.2714763,0.842993524
2022-04-04,46663.00418,3525.405897,124.9000141,221.7501746,0.827676676
2022-04-05,45693.03506,3425.354873,123.6893,222.8250627,0.81889719
2022-04-06,43304.9372,3183.703369,113.2306723,214.4652818,0.76586628
2022-04-07,43569.04717,3238.188847,114.2786353,227.3946663,0.788425026
2022-04-08,42222.06898,3185.765966,110.5192078,216.1660396,0.752200102
2022-04-09,42680.99474,3257.963085,112.544854,239.2626486,0.761130127
2022-04-10,42264.46339,3218.131776,111.05882,236.6815037,0.756942966
2022-04-11,39544.02518,2985.298678,102.6063544,225.4026497,0.696900867
2022-04-12,40096.36697,3027.955011,104.7950213,233.6222589,0.717282498
2022-04-13,41152.75545,3118.539259,110.4494064,236.0576279,0.723962865
2022-04-14,39916.49638,3019.787031,107.3921028,230.3528194,0.726577435
2022-04-15,40527.33196,3039.327266,110.9515939,239.4435845,0.782573484
2022-04-16,40439.58812,3065.655423,114.0273686,236.5426852,0.781931955
2022-04-17,39704.78398,2996.526885,108.804341,240.4773933,0.75325317
2022-04-18,40818.8786,3058.249114,111.2353281,264.5491578,0.767769603
2022-04-19,41489.6638,3104.38072,113.8594111,254.5188977,0.774863324
2022-04-20,41395.64458,3078.536936,111.9247381,266.9323326,0.75200829
2022-04-21,40457.49594,2984.30084,106.7979069,280.6118494,0.730485953
2022-04-22,39737.9735,2963.936885,105.4888116,267.951472,0.718758689
2022-04-23,39582.45487,2941.414396,105.5517224,267.9055855,0.708668502
2022-04-24,39511.64569,2924.172237,104.737831,253.5888607,0.699038886
2022-04-25,40473.74832,3012.215277,104.6992674,255.1178156,0.695196712
2022-04-26,38072.80087,2801.382475,98.15744667,229.5958923,0.639198686
2022-04-27,39218.53762,2886.845577,100.4541879,228.8586608,0.651427939
2022-04-28,39747.98943,2934.099591,103.2592427,226.7240138,0.644120047
2022-04-29,38609.50591,2815.627258,100.3789435,219.6713741,0.610936261
2022-04-30,37714.09498,2729.732454,95.85531904,215.7232171,0.584691661
2022-05-01,38459.22698,2829.091364,99.33403463,212.6635358,0.607360496
2022-05-02,38566.06289,2861.527809,100.8301992,198.7012862,0.614148641
2022-05-03,37704.40532,2780.92367,99.22111784,208.6604251,0.60372766
2022-05-04,39641.85218,2936.765347,106.0688023,224.3575502,0.645858372
2022-05-05,36502.02456,2746.635281,96.78975077,207.2325594,0.597740276
2022-05-06,36042.99956,2697.481428,96.87262629,216.1511705,0.60288138
2022-05-07,35508.71102,2636.530886,94.49826545,203.8545277,0.581730508
2022-05-08,34058.90669,2519.636783,93.94999846,217.3771076,0.566465544
2022-05-09,30457.92182,2257.950582,78.0780894,177.2773311,0.49380627
2022-05-10,30990.73517,2342.927396,80.10209834,161.9973971,0.512688751
2022-05-11,28796.55682,2068.275221,66.14343933,138.9867013,0.410706656
2022-05-12,29030.70704,1958.453459,64.06099826,137.4053822,0.383575642
2022-05-13,29285.93467,2016.051784,67.85856736,143.9388439,0.423077931
2022-05-14,30051.93576,2053.091694,68.72018966,153.5405897,0.426422684
2022-05-15,31182.62125,2138.964011,71.12544918,171.0331533,0.445584221
2022-05-16,29889.61248,2022.619465,67.19956612,162.6543175,0.422286131
2022-05-17,30438.19445,2092.880745,72.8417229,173.0835643,0.437547083
2022-05-18,28771.22048,1921.007928,66.48938139,155.9281457,0.407124866
2022-05-19,30257.88525,2016.372262,71.91445857,165.2867866,0.418953552
2022-05-20,29224.246,1962.03073,68.70237737,174.7432385,0.411306741
2022-05-21,29420.07829,1973.774491,69.61710664,176.8670674,0.414533351
2022-05-22,30331.87514,2044.564549,71.74833664,186.8573615,0.422392164
2022-05-23,29088.25154,1970.620475,68.94599248,185.0335297,0.404297087
2022-05-24,29643.68376,1977.804446,70.26106111,193.050991,0.408715941
2022-05-25,29577.25988,1944.328363,68.2690523,203.6476371,0.406025002
2022-05-26,29332.48605,1807.681602,63.92230199,189.9888047,0.393737305
2022-05-27,28612.04131,1721.278143,61.40928369,180.2357997,0.381357211
2022-05-28,29045.52063,1793.658157,63.0150949,176.1209899,0.386256267
2022-05-29,29430.06898,1811.057558,63.74068658,186.1971434,0.388552623
2022-05-30,31735.95497,1996.4993,69.09329713,204.366309,0.418000326
2022-05-31,31831.40953,1947.317036,68.65651433,200.2989857,0.423001986
2022-06-01,29825.9222,1827.637108,62.89473669,198.9292303,0.398326317
2022-06-02,30504.268,1835.388975,64.37499743,201.8084995,0.40536609
2022-06-03,29662.67097,1773.334506,62.60613701,193.6680248,0.389647208
2022-06-04,29792.40768,1799.048309,63.64107069,189.7432055,0.391728339
2022-06-05,29915.4093,1805.689054,63.22931578,187.9113613,0.395226316
2022-06-06,31333.67702,1857.054864,64.26877062,189.3063413,0.402062814
2022-06-07,31175.03243,1812.557375,63.83490976,188.2986378,0.407260273
2022-06-08,30228.4647,1794.501577,61.50794995,186.6989742,0.401094808
2022-06-09,30064.48553,1787.182295,60.05213958,185.2387866,0.399435106
2022-06-10,29070.40003,1662.503098,56.54549432,174.1823227,0.381877152
2022-06-11,28360.78992,1529.500905,52.11265302,166.1416957,0.359262807
2022-06-12,26830.28395,1449.376091,48.34087979,160.267066,0.345704331
2022-06-13,22316.25704,1192.163859,42.85917273,131.0485254,0.308198675
2022-06-14,22072.86631,1205.544585,45.88261429,119.3281812,0.320601993
2022-06-15,22520.79101,1228.524212,50.34484669,117.5795759,0.342640645
2022-06-16,20310.17698,1062.056318,44.44542118,105.8892506,0.310011089
2022-06-17,20464.92909,1087.012488,47.75243287,114.3084276,0.321540663
2022-06-18,19013.86725,992.7900973,46.95185262,103.9625697,0.307770711
2022-06-19,20492.29517,1124.368889,54.17007822,113.7967107,0.325040123
2022-06-20,20571.62922,1122.384158,52.79371094,116.9578986,0.322714926
2022-06-21,20688.46513,1124.800544,53.62279884,118.8594927,0.328526212
2022-06-22,20003.16834,1052.485453,52.14564227,111.6389879,0.323222533
2022-06-23,21097.10283,1144.748391,55.75858759,122.610648,0.33557325
2022-06-24,21299.07699,1233.920428,56.1082175,127.0499824,0.368884045
2022-06-25,21468.34316,1242.463498,58.93733262,127.5490984,0.367303103
2022-06-26,21066.62094,1204.220646,57.07576677,126.3542469,0.3592137
2022-06-27,20751.0517,1194.901769,55.97345237,121.8128208,0.353115334
2022-06-28,20263.21964,1142.801527,52.72285414,117.2794446,0.337405425
2022-06-29,20080.94809,1095.824952,53.31907832,118.4487354,0.32825993
2022-06-30,19332.91213,1041.539052,52.58003927,110.7842973,0.327807216
2022-07-01,19341.86312,1066.102963,51.33242532,115.2700135,0.314596165
2022-07-02,19231.83171,1066.517563,50.3751499,115.9530231,0.31540617
2022-07-03,19276.51466,1073.702279,50.93534131,116.3087231,0.321669415
2022-07-04,20226.29847,1150.16231,52.14472271,123.6768474,0.328150376
2022-07-05,20193.34279,1134.557018,49.806714,122.4933899,0.324889843
2022-07-06,20560.84381,1190.019844,50.3675176,125.7433395,0.3322696
2022-07-07,21651.41914,1238.445098,52.18485785,130.4906993,0.342261338
2022-07-08,21813.78712,1231.273202,51.79927537,126.6159426,0.343341024
2022-07-09,21585.13219,1216.82492,54.24722694,127.3170011,0.344449583
2022-07-10,20831.27339,1167.00219,52.07288489,128.5707411,0.324882143
2022-07-11,19971.32947,1096.538213,48.66683828,126.8980165,0.313559268
2022-07-12,19339.15347,1040.309136,47.58538475,123.747103,0.311216992
2022-07-13,20155.52784,1109.917399,49.42043504,123.560965,0.323748427
2022-07-14,20552.89903,1190.777155,51.1805179,133.6429618,0.332219924
2022-07-15,20831.7227,1235.44641,51.77892532,138.5391493,0.334538523
2022-07-16,21196.50914,1352.58444,55.05124277,139.1288724,0.350652255
2022-07-17,20827.88861,1345.298712,56.04516621,137.1915781,0.344592931
2022-07-18,22305.70664,1568.517797,58.36639484,146.9152593,0.364565624
2022-07-19,23371.20266,1545.684015,58.12411088,147.0691119,0.37319272
2022-07-20,23280.93567,1523.173272,57.30688403,151.2578037,0.361081587
2022-07-21,23152.40931,1578.50633,58.11818717,150.9498537,0.366649719
2022-07-22,22706.08356,1536.587025,56.1187143,149.1058285,0.358379931
2022-07-23,22484.45923,1550.448821,56.48866677,146.7389088,0.359393383
2022-07-24,22653.35703,1603.324828,58.53519529,151.9328576,0.359547192
2022-07-25,21510.12559,1461.682909,54.79350867,144.9213218,0.34026922
2022-07-26,21181.6592,1431.206553,53.69130187,150.227934,0.336736434
2022-07-27,22898.41507,1632.342053,58.8982343,161.6797407,0.358862505
2022-07-28,23838.55688,1724.611372,63.45466151,162.4054599,0.372805091
2022-07-29,23950.74038,1746.076361,61.4684117,161.6862518,0.370706946
2022-07-30,23623.43496,1692.897312,60.30383901,155.6813174,0.386954759
2022-07-31,23356.17222,1682.692504,59.93938381,154.8596579,0.380361497
2022-08-01,23331.4427,1635.839421,59.4893171,161.0392849,0.379900027
2022-08-02,23031.42688,1640.552286,58.37833852,157.5342653,0.373077646
2022-08-03,22809.74744,1616.224509,57.61072035,156.2934983,0.369030467
2022-08-04,22628.33208,1606.951183,59.77815345,158.8937983,0.370983601
2022-08-05,23248.9715,1725.628005,62.32883967,161.2022818,0.375834511
2022-08-06,22996.27505,1695.534102,61.02233291,160.9957405,0.371652866
2022-08-07,23153.65847,1697.483154,61.04840471,165.2029302,0.372018954
2022-08-08,23803.65052,1776.062396,62.58386094,167.1801449,0.378560836
2022-08-09,23186.29175,1703.992249,59.24768759,158.4184295,0.368363278
2022-08-10,23923.05848,1850.829961,61.61058849,167.7049879,0.380703828
2022-08-11,23934.43906,1878.113096,61.85591423,159.1884099,0.37985878
2022-08-12,24396.30885,1954.778561,62.9091277,166.1313838,0.37960699
2022-08-13,24426.22257,1981.237541,63.80770116,166.1672158,0.377705286
2022-08-14,24314.20213,1936.339892,63.285911,166.0382176,0.376232906
2022-08-15,24083.95397,1901.746086,60.68009033,163.46217,0.374667229
2022-08-16,23868.81935,1876.615794,61.33608421,169.7638278,0.376909898
2022-08-17,23336.34893,1833.207302,60.33163171,168.5455994,0.379633105
2022-08-18,23221.1706,1849.200675,60.03480821,160.0206594,0.371135021
2022-08-19,20906.76631,1615.850713,53.96825238,142.6650165,0.334842205
2022-08-20,21146.6548,1575.835173,54.10152111,148.972197,0.337070266
2022-08-21,21553.99617,1621.43778,55.53171086,154.8202068,0.345378473
2022-08-22,21301.08406,1607.939644,56.92772427,153.5315033,0.343052059
2022-08-23,21534.51435,1663.882415,57.1098206,154.8600727,0.347007474
2022-08-24,21424.97282,1658.74535,56.46801567,150.8606164,0.346333732
2022-08-25,21587.83958,1695.097936,56.83368375,154.203472,0.348813533
2022-08-26,20246.16557,1508.81156,52.62138522,142.4161394,0.336727357
2022-08-27,20043.99095,1492.86256,53.08305304,145.3320603,0.335068655
2022-08-28,19673.54122,1440.918437,53.95333415,147.0659359,0.324768746
2022-08-29,20270.96038,1550.282046,55.6570428,152.5952209,0.332665678
2022-08-30,19825.46321,1529.587846,53.17675919,149.0991027,0.327296652
2022-08-31,20024.67161,1551.729221,53.77030849,148.8548059,0.327224915
2022-09-01,20105.46261,1586.349167,57.41967853,154.0394965,0.332782404
2022-09-02,19948.85675,1576.596041,60.90171553,153.1248263,0.330598307
2022-09-03,19803.83327,1555.056348,60.00310566,154.2460806,0.329304145
2022-09-04,19961.91189,1576.030081,60.76691128,155.6134889,0.331307437
2022-09-05,19797.79679,1613.061006,60.36824593,157.3661975,0.332331595
2022-09-06,18846.15054,1565.695436,54.26290412,145.6308444,0.321984955
2022-09-07,19292.90707,1633.887147,57.65619343,149.4192464,0.337505172
2022-09-08,19319.12485,1634.563877,58.01126368,152.0824959,0.340495733
2022-09-09,21363.31362,1717.524122,61.13961146,159.1072292,0.356016098
2022-09-10,21715.2108,1779.758395,63.42929584,158.0646765,0.35817858
2022-09-11,21732.77057,1758.459619,62.15861322,158.9574123,0.354487956
2022-09-12,22365.21456,1710.772417,61.32538312,163.8398067,0.358866067
2022-09-13,20165.04216,1574.043116,58.92187125,145.9089408,0.332272732
2022-09-14,20246.36604,1633.759333,60.04280855,150.1060542,0.341838432
2022-09-15,19696.86987,1472.555479,56.22179913,145.3398745,0.326134508
2022-09-16,19741.57762,1430.06414,55.69880879,148.8885861,0.356075299
2022-09-17,20120.70235,1469.370189,57.70997723,147.6474487,0.375402517
2022-09-18,19427.10026,1337.858391,52.90452409,140.3072804,0.359973288
2022-09-19,19557.97696,1379.441247,52.74730956,140.8560552,0.385938304
2022-09-20,18872.94987,1323.408832,52.28632603,142.4943296,0.413710593
2022-09-21,18506.76075,1249.130724,51.08175253,135.4333025,0.395108162
2022-09-22,19414.53964,1328.669265,53.46854666,143.8590765,0.483899395
2022-09-23,19326.86482,1330.955033,55.11758117,141.7677903,0.508359828
2022-09-24,18924.76779,1317.007947,53.42489645,141.6522738,0.488506295
2022-09-25,18793.15615,1294.549044,52.5754839,141.1604356,0.492836515
2022-09-26,19201.13172,1334.386714,53.4170713,145.6259869,0.467541669
2022-09-27,19106.73891,1330.52474,52.72362458,144.8517224,0.44914671
2022-09-28,19454.93721,1339.136754,53.31758288,147.47756,0.451617891
2022-09-29,19540.86641,1333.642394,53.85561859,148.1999947,0.484724615
2022-09-30,19435.19469,1327.075996,53.43382465,147.190591,0.479430105
2022-10-01,19311.86163,1311.222533,52.89653184,140.959781,0.474668468
2022-10-02,19015.29281,1276.553047,51.84849687,136.9082409,0.448442788
2022-10-03,19633.43259,1324.409983,54.19268918,141.5619155,0.463299298
2022-10-04,20339.97128,1362.843952,55.31884513,147.1368419,0.479934351
2022-10-05,20155.0997,1352.557207,54.54541727,146.1811526,0.489981885
2022-10-06,19950.5478,1351.35374,53.49303497,149.2164609,0.492618418
2022-10-07,19539.14392,1332.540906,52.87251135,146.4659868,0.51718025
2022-10-08,19416.17723,1315.459119,52.80647652,147.3025967,0.516515076
2022-10-09,19428.36713,1320.934654,53.79222178,145.5988005,0.53409274
2022-10-10,19154.40423,1292.049247,52.83661029,142.620111,0.498306567
2022-10-11,19039.28207,1278.543297,51.95397683,144.57893,0.485274008
2022-10-12,19156.91156,1294.633989,52.20025716,145.0893274,0.487722439
2022-10-13,19387.83368,1288.201013,51.25579249,142.8207583,0.481751903
2022-10-14,19177.6941,1297.322278,51.29132485,140.4795438,0.488366205
2022-10-15,19069.87493,1274.996989,50.4819957,139.7817552,0.481693382
2022-10-16,19261.74979,1305.609723,51.47003959,142.8713518,0.476985421
2022-10-17,19557.02181,1332.369479,51.88476362,143.8029624,0.480474031
2022-10-18,19341.40755,1311.29946,51.91768366,146.1711418,0.46632614
2022-10-19,19132.15443,1284.664474,50.98267901,145.200483,0.451293518
2022-10-20,19033.37602,1281.908138,51.16460671,141.0684316,0.446658141
2022-10-21,19174.87635,1299.875292,51.63920941,140.8415095,0.460570403
2022-10-22,19207.62851,1314.306323,52.18868272,142.8819198,0.46510349
2022-10-23,19565.41232,1363.860341,53.89446965,144.423408,0.468999144
2022-10-24,19341.46021,1344.553044,52.57055649,143.2355597,0.453821546
2022-10-25,20094.96112,1461.290324,56.03873181,144.1419085,0.461098578
2022-10-26,20797.03083,1571.259492,56.40034257,146.965434,0.469355033
2022-10-27,20280.17513,1514.782921,54.7920118,145.6015512,0.462347041
2022-10-28,20604.61385,1555.967615,55.00270339,146.8712453,0.473621536
2022-10-29,20803.89992,1618.894969,56.45705482,148.7808452,0.469741342
2022-10-30,20616.70338,1589.51055,55.33862008,147.4272646,0.457816423
2022-10-31,20490.85818,1571.203871,55.1038306,149.2025702,0.464307574
2022-11-01,20483.96653,1580.255947,55.14002442,149.8888038,0.464779808
2022-11-02,20148.28455,1519.577437,60.35309491,146.8372824,0.451286172
2022-11-03,20198.11119,1529.796415,61.8684244,148.7153,0.454897206
2022-11-04,21157.24493,1644.765636,67.56251951,157.6612236,0.503501194
2022-11-05,21283.4716,1627.350121,69.82215826,157.4435305,0.493471235
2022-11-06,20946.80304,1574.974635,68.11082001,155.0531991,0.471269034
2022-11-07,20568.56512,1567.463813,67.62842884,154.5507055,0.46500034
2022-11-08,18520.97116,1331.867179,57.381763,137.8544603,0.4062639
2022-11-09,15758.29128,1092.99871,50.23723598,118.9901576,0.329527555
2022-11-10,17541.56029,1297.560887,60.28596239,132.7056562,0.394202436
2022-11-11,16916.85063,1280.901103,60.91535315,127.5412494,0.382364128
2022-11-12,16771.24267,1252.0041,59.68495398,128.1607117,0.362660964
2022-11-13,16320.49834,1220.147545,57.19653065,127.1858171,0.337825008
2022-11-14,16629.47841,1240.724476,56.50431881,129.8246296,0.375627529
2022-11-15,16855.59379,1249.54838,57.94609146,128.8325156,0.387804336
2022-11-16,16659.60633,1214.793499,57.45677137,132.1728797,0.375796656
2022-11-17,16675.17902,1199.722551,62.13742092,132.3862655,0.381970242
2022-11-18,16661.52296,1209.478757,62.45234133,133.0157463,0.382128118
2022-11-19,16696.00406,1218.606199,63.81650512,134.289624,0.384264751
2022-11-20,16246.8447,1139.642961,61.87728367,129.8770574,0.360691356
2022-11-21,15778.0174,1107.641977,61.47117837,126.4021572,0.365282896
2022-11-22,16172.88934,1134.773516,70.22341541,133.6625782,0.375280907
2022-11-23,16574.06173,1183.166714,79.19592525,134.7532223,0.380889018
2022-11-24,16583.52434,1202.6865,78.69130757,136.6566273,0.401012599
2022-11-25,16522.38878,1199.061876,73.93276458,136.2467142,0.408778697
2022-11-26,16448.64131,1204.819364,76.34046307,138.7396791,0.396219534
2022-11-27,16436.07077,1196.86665,74.89715661,136.4844162,0.396354365
2022-11-28,16212.58142,1168.916997,73.90301371,134.8636365,0.38966864
2022-11-29,16443.03682,1217.080838,76.10154444,137.7251698,0.398142841
2022-11-30,17176.89869,1298.03942,79.36234459,142.1516049,0.409192467
2022-12-01,16961.2918,1275.710936,77.55617432,144.4710031,0.396240733
2022-12-02,17075.10914,1292.87129,77.86315774,145.4392124,0.395424961
2022-12-03,16899.50738,1240.93125,76.6043045,145.2999676,0.387825497
2022-12-04,17121.71498,1280.03347,77.09631406,142.9607598,0.390193717
2022-12-05,16961.35179,1258.529617,80.20492713,145.2408815,0.389110604
2022-12-06,17070.51583,1270.185643,79.6990465,143.271348,0.391693482
2022-12-07,16848.25182,1232.552454,77.05027467,143.9944552,0.383452846
2022-12-08,17231.45632,1281.633052,78.44193253,147.9379539,0.394599744
2022-12-09,17136.149,1263.208619,76.30734074,149.2193161,0.389056844
2022-12-10,17124.21468,1266.771442,76.36567979,149.7356437,0.386363784
2022-12-11,17094.36066,1263.069667,76.58455621,150.2217979,0.381350556
2022-12-12,17195.525,1274.780235,76.21074314,150.8866025,0.387955774
2022-12-13,17774.91663,1320.401907,77.3870349,151.640317,0.394832131
2022-12-14,17809.72408,1308.148141,75.46026207,148.5975404,0.386220372
2022-12-15,17344.05446,1264.128305,72.33262294,149.0567051,0.378478653
2022-12-16,16606.11018,1164.548224,65.98976935,141.7341866,0.351228412
2022-12-17,16774.38537,1187.083559,64.91810218,143.3707127,0.354209784
2022-12-18,16776.11593,1187.400887,64.70685254,144.3220554,0.350981698
2022-12-19,16424.13139,1167.134736,63.21979016,143.9633106,0.338845367
2022-12-20,16901.81694,1217.788527,65.77478327,147.106674,0.349961438
2022-12-21,16800.53297,1212.376973,65.34277726,147.198031,0.345719909
2022-12-22,16814.22258,1216.846051,66.10037669,145.5094127,0.349610123
2022-12-23,16780.51698,1219.86765,65.73642521,143.1663076,0.354229723
2022-12-24,16837.61217,1220.580675,65.74199645,143.4516086,0.351897375
2022-12-25,16824.83897,1217.782488,69.07193301,145.1648773,0.345932128
2022-12-26,16879.93823,1224.377918,70.42720417,146.4997954,0.365770939
2022-12-27,16698.91127,1211.575582,68.69395866,145.2058559,0.368294578
2022-12-28,16536.2942,1188.107925,66.20532003,146.68801,0.356211542
2022-12-29,16630.59316,1200.920968,66.72247719,145.7492138,0.34261541
2022-12-30,16593.68883,1198.58331,67.93944706,146.0324037,0.34485741
2022-12-31,16524.2178,1195.330879,70.00356501,147.2572075,0.339407914
2023-01-01,16606.75204,1200.005919,70.74635134,148.5441094,0.338407614
2023-01-02,16688.71927,1214.837769,74.91457826,147.9935394,0.348716294
2023-01-03,16670.07738,1214.225738,75.57444596,148.4235529,0.343814818
2023-01-04,16848.36604,1255.922117,75.36138808,150.788283,0.347464113
2023-01-05,16824.80018,1250.148103,74.22287194,155.6726383,0.338047986
2023-01-06,16957.86227,1269.252252,76.0552707,155.4937554,0.344676129
2023-01-07,16942.62859,1263.504163,76.31201554,155.8149817,0.34366856
2023-01-08,17059.23994,1284.640028,77.34670506,155.149172,0.344466317
2023-01-09,17182.31985,1320.621531,81.68586274,158.6457053,0.348749132
2023-01-10,17433.91463,1335.656397,80.82460678,161.5282195,0.3514799
2023-01-11,17833.71077,1380.514098,84.04348054,167.8786063,0.372842097
2023-01-12,18869.70448,1417.144646,85.91035252,166.9951881,0.375181498
2023-01-13,19868.72475,1449.884051,86.26863567,170.2886237,0.385384081
2023-01-14,21010.92272,1551.580924,87.76201594,176.172659,0.395718843
2023-01-15,20876.00856,1552.31962,87.37151318,174.5454876,0.384892339
2023-01-16,21180.41195,1577.951882,85.81223539,167.8097529,0.38664522
2023-01-17,21178.2994,1570.190113,87.28044817,172.3430801,0.387890986
2023-01-18,20709.6686,1519.978258,82.95341561,163.3548941,0.379528884
2023-01-19,21071.83342,1550.324738,84.15611605,165.4188849,0.393471452
2023-01-20,22660.71694,1658.07273,90.3516509,172.9193841,0.412720155
2023-01-21,22803.17276,1628.125694,88.49491757,172.8862208,0.404002308
2023-01-22,22716.2772,1628.266895,87.62710647,176.7607645,0.400696462
2023-01-23,22929.02489,1627.935556,90.07219682,179.3652162,0.424942414
2023-01-24,22611.12688,1553.742055,87.04349287,170.812884,0.406913296
2023-01-25,23109.08452,1607.731887,89.31547569,173.7245849,0.417098947
2023-01-26,23008.68948,1601.935064,87.49986898,171.2395835,0.409966767
2023-01-27,23070.49646,1598.019244,88.86701848,180.0094868,0.412368956
2023-01-28,23008.80946,1570.187426,89.32860238,185.5352295,0.407316198
2023-01-29,23774.99637,1646.296841,95.11036528,186.0754534,0.413494191
2023-01-30,22799.42726,1565.988364,90.99118088,176.0370736,0.394016925
2023-01-31,23130.05191,1584.821083,94.20893245,177.6076573,0.406189507
2023-02-01,23727.20261,1641.902111,100.5850041,177.7782318,0.413804766
2023-02-02,23505.60484,1646.337683,98.84129117,172.8837958,0.409778333
2023-02-03,23445.81318,1665.60525,100.0262121,171.6647691,0.411940643
2023-02-04,23355.52439,1671.046952,98.66536896,172.1430898,0.412388904
2023-02-05,22957.22519,1631.121142,96.38058613,167.1769141,0.398908729
2023-02-06,22745.16504,1614.274822,95.94163072,164.2909506,0.392522267
2023-02-07,23266.2692,1672.722311,100.9643034,168.1224517,0.404175172
2023-02-08,22937.57995,1650.232998,99.18668024,165.7216745,0.398180243
2023-02-09,21818.19895,1545.624459,91.91579384,152.4846465,0.381895561
2023-02-10,21620.56678,1514.249987,93.46266973,154.5955136,0.382046557
2023-02-11,21864.86264,1540.18145,94.38769498,161.4594187,0.383583673
2023-02-12,21772.13733,1513.773518,92.31723041,159.2230244,0.374572154
2023-02-13,21798.71572,1506.222746,91.07664572,156.2505631,0.372226953
2023-02-14,22222.41504,1557.426696,95.64470432,158.5975068,0.382446993
2023-02-15,24304.61298,1672.843239,102.7336263,165.4385405,0.40120175
2023-02-16,23742.44884,1643.895784,99.24806705,156.1780736,0.385966565
2023-02-17,24607.33561,1696.045811,100.3979164,159.7454167,0.395493258
2023-02-18,24636.52661,1690.936411,99.74740991,161.7525026,0.394397828
2023-02-19,24366.99076,1683.20735,97.72949907,162.0613662,0.386360623
2023-02-20,24797.84304,1700.884873,95.79478919,161.5861176,0.398250705
2023-02-21,24400.38939,1655.094683,93.58386922,159.327797,0.391456961
2023-02-22,24163.73898,1641.941195,95.10715249,157.893871,0.395431433
2023-02-23,23910.03421,1649.392884,94.63689328,151.6128688,0.388893746
2023-02-24,23175.8242,1608.299043,91.51607814,150.4905945,0.378265144
2023-02-25,23159.81544,1593.903917,93.22607054,148.8059129,0.377417085
2023-02-26,23542.09643,1640.578514,95.18556951,151.3916033,0.377465678
2023-02-27,23504.18942,1633.629326,94.0152517,149.7344472,0.379112548
2023-02-28,23145.94913,1606.662734,93.80814334,150.3426897,0.377556426
2023-03-01,23610.65909,1661.707973,97.65814334,152.3029736,0.383783632
2023-03-02,23470.02548,1647.854978,95.16152339,151.1832923,0.377517305
2023-03-03,22350.09623,1569.168931,90.49928001,144.9786882,0.377221337
2023-03-04,22334.28526,1565.883014,89.07420152,146.6081959,0.373265465
2023-03-05,22419.81714,1563.630098,89.86120481,149.2523543,0.366659738
2023-03-06,22414.70331,1567.536063,87.40056609,153.7194917,0.370125789
2023-03-07,22174.64847,1560.027892,86.18492412,150.432293,0.380234616
2023-03-08,21701.38462,1534.227617,82.82378088,143.9971182,0.389309552
2023-03-09,20349.81417,1436.668908,76.52777065,142.305831,0.371941696
2023-03-10,20240.40669,1434.149219,72.03212821,135.61206,0.37165828
2023-03-11,20585.23433,1477.245618,69.47687383,140.8875687,0.365922208
2023-03-12,22065.98004,1586.499928,76.10042419,150.8623683,0.37232827
2023-03-13,24154.42909,1677.886561,81.69616325,152.9448384,0.373347737
2023-03-14,24769.01757,1706.893044,84.48079582,150.4753683,0.374389762
2023-03-15,24409.80175,1655.432401,76.34970741,146.8361408,0.360532034
2023-03-16,25043.23885,1677.258186,79.0608241,149.3170997,0.365833692
2023-03-17,27450.62829,1791.020454,85.40376981,153.6664266,0.380255209
2023-03-18,26985.73599,1764.365253,82.97973382,150.0856748,0.37443576
2023-03-19,28185.20433,1801.750501,84.97943991,154.6154019,0.390236167
2023-03-20,27834.33611,1737.377341,78.67307358,152.7267667,0.374628025
2023-03-21,28172.79506,1805.090594,82.73443202,152.5978958,0.46743908
2023-03-22,27341.55713,1738.269255,87.37145455,149.0194624,0.422698923
2023-03-23,28387.88975,1819.240906,93.70871134,156.7783488,0.445294184
2023-03-24,27464.12495,1751.133011,93.250032,161.7658787,0.425111009
2023-03-25,27488.95488,1742.469737,91.43901097,160.3960989,0.443674652
2023-03-26,28049.39169,1778.529346,93.71430445,161.8503455,0.449468029
2023-03-27,27154.99637,1714.873059,89.1110487,151.9621159,0.478948077
2023-03-28,27283.9634,1774.920467,89.16052996,154.4980932,0.516081336
2023-03-29,28389.29178,1794.748858,91.44103783,159.2987672,0.544472483
2023-03-30,28021.5583,1791.796602,88.95584288,155.3523512,0.534534782
2023-03-31,28514.68131,1824.001904,89.73697293,157.8689119,0.538954817
2023-04-01,28494.56389,1822.415958,92.76422739,156.9023037,0.509750279
2023-04-02,28161.99804,1794.755835,93.0200717,160.5331384,0.518739352
2023-04-03,27850.97994,1811.185312,93.21783816,157.1330018,0.49782368
2023-04-04,28113.95852,1868.191171,92.45856758,158.4901815,0.502928065
2023-04-05,28190.31161,1911.125471,92.61352204,158.1671275,0.506091144
2023-04-06,28049.07448,1872.087965,90.91528122,156.5882501,0.503482852
2023-04-07,27936.80426,1866.342434,90.61563769,156.9450117,0.513613792
2023-04-08,27964.05125,1851.750107,90.04858058,158.2899475,0.505541007
2023-04-09,28357.80727,1861.13284,90.7297783,160.3756636,0.505720678
2023-04-10,29687.56518,1912.115995,93.93413962,159.2281497,0.518615711
2023-04-11,30247.09592,1891.723266,94.20170484,162.0075684,0.517449623
2023-04-12,29913.00355,1921.77946,92.22651765,162.2203969,0.505489206
2023-04-13,30370.82207,2010.863036,94.15185033,161.855424,0.51307825
2023-04-14,30458.97004,2102.230982,96.38277353,161.9074231,0.523824834
2023-04-15,30342.05911,2094.488225,97.00427444,162.5617688,0.520675967
2023-04-16,30312.93085,2119.367382,100.2810443,163.7758988,0.521016641
2023-04-17,29469.50507,2076.586368,98.67909451,159.7595205,0.511253199
2023-04-18,30366.87238,2101.643482,101.7945135,162.7060338,0.532593889
2023-04-19,28796.7441,1936.276726,90.2555457,153.0680841,0.490743712
2023-04-20,28251.27638,1943.000659,90.20577323,153.8310283,0.474044565
2023-04-21,27292.02111,1849.590967,85.54708627,151.2888836,0.448355308
2023-04-22,27827.54759,1875.556418,87.05671267,157.4476387,0.472211463
2023-04-23,27604.68557,1862.817309,86.81870276,157.2198979,0.464245153
2023-04-24,27520.19967,1842.867721,88.47692826,157.6464262,0.461728129
2023-04-25,28302.69422,1868.055646,91.10360843,159.8733646,0.470053677
2023-04-26,28384.23403,1866.897031,88.13688387,157.114178,0.4615716
2023-04-27,29465.55143,1909.36529,89.69120478,154.3014206,0.466698898
2023-04-28,29350.81189,1893.935268,89.755728,153.340538,0.478798583
2023-04-29,29221.51451,1905.84894,90.9833208,154.6463529,0.477733557
2023-04-30,29362.0868,1885.55237,88.69936721,156.7190393,0.473130602
2023-05-01,28114.95319,1831.773466,86.68177661,152.6585692,0.46487911
2023-05-02,28690.581,1872.311884,88.28636215,152.7287949,0.464887475
2023-05-03,29045.04277,1905.096369,88.85858757,154.9583045,0.46356041
2023-05-04,28855.85745,1877.045496,88.50186656,155.7592834,0.461245472
2023-05-05,29552.96952,1995.595141,88.86003424,158.3185858,0.467603243
2023-05-06,28899.46296,1900.324794,83.44352235,156.6616413,0.458477614
2023-05-07,28761.73843,1900.287292,83.9195584,157.904821,0.452778459
2023-05-08,27727.28541,1850.248277,77.86921433,153.7840659,0.428089718
2023-05-09,27642.42811,1848.220074,79.95880534,155.1090834,0.429009078
2023-05-10,27646.0049,1842.462041,81.07587301,153.8804312,0.431196111
2023-05-11,26986.27107,1795.59224,80.77838548,152.6181559,0.421422985
2023-05-12,26773.34436,1807.864219,80.44996301,153.6470197,0.430687194
2023-05-13,26841.39829,1799.58322,80.27199839,153.0911168,0.424654818
2023-05-14,26918.2616,1799.90851,83.38938943,153.941197,0.425649514
2023-05-15,27231.62161,1819.310629,87.24619864,152.3942686,0.427877196
2023-05-16,27025.71819,1824.286582,89.84053028,151.6268642,0.440432033
2023-05-17,27401.04406,1822.189584,93.92826563,151.4708437,0.448437366
2023-05-18,26843.23509,1803.805438,90.6921914,151.0862759,0.460311103
2023-05-19,26889.50363,1813.162292,91.75357599,150.5612177,0.467868388
2023-05-20,27100.85829,1819.321943,92.28287423,150.381235,0.468942009
2023-05-21,26777.09778,1806.482852,92.3767926,150.323651,0.457800317
2023-05-22,26858.73706,1818.205413,90.88067166,151.4412281,0.461663675
2023-05-23,27226.85588,1854.562845,91.59638339,151.4834999,0.465214983
2023-05-24,26341.43064,1801.1409,86.05380022,150.1796177,0.453422498
2023-05-25,26484.83592,1806.938211,86.44187031,151.219653,0.453706351
2023-05-26,26720.38381,1829.235364,87.23933876,150.6502864,0.468571093
2023-05-27,26854.54037,1830.77385,88.64807202,151.3071918,0.471823242
2023-05-28,28097.52113,1911.286774,91.61335567,155.4283588,0.482595827
2023-05-29,27765.07287,1894.858338,91.05067298,154.032507,0.493858004
2023-05-30,27712.49158,1900.832762,92.28487427,153.0554523,0.521846053
2023-05-31,27217.68326,1872.942461,90.54467173,146.1241641,0.518338278
2023-06-01,26825.37135,1861.877191,93.99752541,146.7929451,0.507203786
2023-06-02,27255.22799,1906.95201,95.37486205,146.0276525,0.524573848
2023-06-03,27079.40846,1891.891636,95.99941853,148.5357606,0.519028062
2023-06-04,27158.25457,1892.30731,94.50234771,148.3827364,0.537034595
2023-06-05,25785.85148,1812.742853,87.85720404,141.5837857,0.509591984
2023-06-06,27213.77052,1883.153317,90.90557927,147.2692154,0.530313601
2023-06-07,26339.57903,1831.892398,88.77473163,145.1289971,0.519424367
2023-06-08,26521.6936,1847.235475,88.51324056,142.9794817,0.524370493
2023-06-09,26470.67758,1838.421964,89.08724189,142.7589696,0.536822017
2023-06-10,25863.21385,1752.900415,77.35163827,137.9468103,0.508499029
2023-06-11,25906.82815,1751.833681,77.55025597,138.4393297,0.520442826
2023-06-12,25906.75194,1742.452934,77.58319779,140.3075878,0.525553201
2023-06-13,25880.85997,1736.924585,77.33657595,136.8877705,0.519550816
2023-06-14,25097.58538,1650.154496,73.10365969,133.8574004,0.479189638
2023-06-15,25559.14333,1663.843646,74.38818931,134.388358,0.479328705
2023-06-16,26331.82009,1716.620021,76.01698327,134.3681,0.474840759
2023-06-17,26514.17135,1727.576471,76.87081768,136.4543913,0.479130475
2023-06-18,26353.96268,1720.119038,77.11231464,137.2899869,0.487417583
2023-06-19,26778.06344,1734.983485,77.34929214,138.4085946,0.493414872
2023-06-20,28305.42046,1789.799357,80.22581502,142.0770702,0.492474561
2023-06-21,30099.51535,1894.311258,85.19748885,145.591969,0.501085069
2023-06-22,29952.51129,1874.360791,86.04515888,150.1663955,0.495321876
2023-06-23,30638.35376,1891.577029,91.1869762,154.1994886,0.49608659
2023-06-24,30549.01629,1876.106601,89.54544522,156.4209545,0.487062904
2023-06-25,30467.44037,1899.800924,88.1825997,163.0226196,0.48996756
2023-06-26,30255.88612,1857.568335,87.12670024,163.5123514,0.478890608
2023-06-27,30667.07629,1888.944042,87.87745036,167.7570401,0.483764941
2023-06-28,30104.04327,1829.668586,83.17586196,164.7287617,0.4652068
2023-06-29,30460.79298,1853.175437,84.79904012,164.1419337,0.474584024
2023-06-30,30484.50326,1934.617515,107.9553954,168.2370906,0.474769763
2023-07-01,30581.68897,1923.135088,106.6416496,167.0997957,0.473027958
2023-07-02,30594.21647,1935.597538,113.2286902,168.6146883,0.484585107
2023-07-03,31135.3576,1954.203823,106.6782719,168.804309,0.489034449
2023-07-04,30799.94746,1938.380631,105.1471015,166.4414734,0.488450077
2023-07-05,30497.82213,1912.145852,102.6258459,166.7939013,0.47813644
2023-07-06,29979.72981,1854.375476,95.77649877,166.1763068,0.464772826
2023-07-07,30329.88298,1869.327562,98.15889624,165.4166572,0.468374079
2023-07-08,30263.61963,1864.056578,97.81008804,167.332328,0.470300003
2023-07-09,30163.22106,1862.6328,95.31556316,165.8778149,0.468099363
2023-07-10,30394.65558,1880.338772,96.67365963,163.5049422,0.477293294
2023-07-11,30616.24709,1878.366975,96.7955817,165.3220651,0.476031887
2023-07-12,30385.60879,1871.590523,96.24962502,163.7014762,0.471011098
2023-07-13,31434.73547,2002.01825,101.6229557,164.8396018,0.813427685
2023-07-14,30310.67202,1935.137255,94.9854188,160.3959698,0.720642248
2023-07-15,30290.8906,1930.717785,94.69608434,164.6701033,0.712952883
2023-07-16,30249.77297,1924.546247,93.13706073,165.4650328,0.748068579
2023-07-17,30143.74627,1912.28638,92.29449551,168.2180136,0.738984116
2023-07-18,29835.74741,1897.399071,91.3948262,166.771336,0.776467028
2023-07-19,29913.02946,1889.516152,92.02427994,165.7705337,0.820794543
2023-07-20,29805.60657,1891.976824,92.43493608,165.9259916,0.794448003
2023-07-21,29919.69349,1892.110092,94.04736637,162.1544789,0.772614438
2023-07-22,29726.00963,1861.284205,91.84146116,161.9271706,0.732561822
2023-07-23,30066.57245,1887.971834,93.16397011,163.5611262,0.737795286
2023-07-24,29178.3597,1849.924253,89.14436484,161.0258117,0.703439112
2023-07-25,29221.25485,1857.553493,89.46045052,162.7076205,0.710376183
2023-07-26,29361.59176,1871.168158,90.62054048,163.0640354,0.715725219
2023-07-27,29201.68652,1859.041747,90.37208457,162.27057,0.713361295
2023-07-28,29316.31308,1875.01527,91.48774576,163.1347757,0.712601463
2023-07-29,29360.37618,1881.002765,94.42055982,163.4420798,0.712653378
2023-07-30,29262.83673,1861.506785,94.09171698,160.1294488,0.704660742
2023-07-31,29219.82019,1856.185145,92.19016922,161.5425982,0.698876419
2023-08-01,29499.58754,1866.989851,93.68894282,160.2360882,0.705889081
2023-08-02,29143.15196,1838.295086,87.37367099,159.6658531,0.684940509
2023-08-03,29192.34486,1835.916255,82.82408102,160.6256015,0.664722618
2023-08-04,29057.25324,1826.273583,82.02286027,158.4266059,0.635707007
2023-08-05,29053.0957,1835.380414,83.0973093,159.5993143,0.628169251
2023-08-06,29048.04333,1826.942274,82.38008613,159.6651633,0.622357417
2023-08-07,29164.35859,1825.865933,82.29860943,158.2398897,0.620613967
2023-08-08,29779.51138,1856.70175,83.9688659,158.9436957,0.641664342
2023-08-09,29582.94424,1855.325263,84.0359719,157.3382502,0.643769341
2023-08-10,29430.15991,1850.89056,83.01999103,156.0127444,0.633026507
2023-08-11,29399.78474,1846.585418,83.47145711,156.8441004,0.631690531
2023-08-12,29415.7339,1848.606408,83.39925101,157.7165965,0.62694221
2023-08-13,29286.11761,1838.95695,81.90429874,158.3311288,0.625810359
2023-08-14,29408.97171,1843.842051,82.04360505,158.2678071,0.634506967
2023-08-15,29167.59722,1827.122403,79.24982757,155.2947551,0.608920403
2023-08-16,28754.29241,1806.941748,74.38913226,153.954076,0.587989771
2023-08-17,26660.56273,1688.898805,65.04140145,142.0764679,0.507550142
2023-08-18,26037.36585,1660.654386,64.03422595,143.3709834,0.505476953
2023-08-19,26093.98181,1668.862297,64.05987857,144.1661725,0.519775983
2023-08-20,26176.47216,1683.561797,65.18114088,147.402754,0.539921575
2023-08-21,26128.90502,1667.287089,66.96715211,149.4178194,0.524551519
2023-08-22,25978.20969,1631.887409,64.68951628,145.2463273,0.52034881
2023-08-23,26452.19359,1678.894434,65.57137492,143.0096029,0.529679721
2023-08-24,26126.79433,1656.640102,64.76395257,138.4814883,0.517772677
2023-08-25,26040.88126,1652.968446,65.08496817,139.9088151,0.525778184
2023-08-26,26006.17408,1645.928422,64.98351599,142.9445354,0.523281592
2023-08-27,26086.36126,1656.753946,65.29220185,145.3152525,0.523313663
2023-08-28,26103.27657,1652.813919,65.56113911,145.5200794,0.523402048
2023-08-29,27672.22213,1726.954677,68.8078157,146.8450988,0.539798285
2023-08-30,27298.99778,1705.043141,67.63354634,141.9752778,0.528037011
2023-08-31,25954.86659,1645.676905,63.9162427,142.9986885,0.510655841
2023-09-01,25802.78853,1628.753445,62.97075098,140.825386,0.497571068
2023-09-02,25868.2961,1636.883365,64.54034305,140.1262435,0.498780581
2023-09-03,25962.54757,1635.564726,63.87394361,141.0077597,0.504773154
2023-09-04,25799.52569,1627.417724,63.62122694,141.2534435,0.507977096
2023-09-05,25782.36222,1632.722543,63.09461354,137.7039686,0.505521029
2023-09-06,25754.79027,1632.395921,62.78682469,142.3173295,0.50310649
2023-09-07,26210.60456,1646.081329,63.60649685,143.3846687,0.504575402
2023-09-08,25904.69821,1636.384994,62.56440592,143.8885075,0.504891654
2023-09-09,25894.6206,1634.676235,63.08367349,143.436172,0.503667805
2023-09-10,25831.46478,1617.417188,61.10840187,143.1300478,0.497784075
2023-09-11,25135.03938,1549.359649,58.72388842,140.0568013,0.473827833
2023-09-12,25859.70181,1594.009435,59.9943825,140.7656624,0.480629092
2023-09-13,26226.86675,1607.719219,61.97949852,143.0157634,0.483865968
2023-09-14,26556.05694,1627.523288,62.82365087,146.2224885,0.489577819
2023-09-15,26672.61608,1643.922881,65.98942737,147.3746747,0.501049821
2023-09-16,26555.6361,1634.720329,65.25045894,144.4670611,0.499416677
2023-09-17,26502.43212,1620.580544,63.51325995,145.6593256,0.492271895
2023-09-18,26764.63191,1637.64761,65.832791,145.6992,0.503090875
2023-09-19,27215.05048,1643.481288,67.33552677,147.6793322,0.513674681
2023-09-20,27133.40372,1622.668679,64.53786909,148.0986209,0.521063597
2023-09-21,26571.59529,1584.688287,64.70195752,145.2908062,0.507034955
2023-09-22,26581.14761,1593.625548,64.30429448,144.9678397,0.512408555
2023-09-23,26575.77639,1592.933754,65.03694383,141.7323571,0.507371099
2023-09-24,26286.64105,1581.240782,63.62977998,143.7687223,0.50244005
2023-09-25,26288.8095,1587.551971,64.29892881,144.3908527,0.505149608
2023-09-26,26194.53789,1592.03694,63.68885294,144.760724,0.501478559
2023-09-27,26336.0826,1596.472066,63.46292168,146.4557845,0.499219985
2023-09-28,27033.42544,1652.894029,65.28491344,146.0749499,0.509372276
2023-09-29,26911.25147,1667.558006,65.61742959,146.6791279,0.520562502
2023-09-30,26977.69331,1671.135272,66.06982967,146.8957674,0.515398893
2023-10-01,27950.14536,1731.54861,68.24125548,149.0306853,0.524164212
2023-10-02,27565.8893,1663.192629,65.96946109,146.1437992,0.51238164
2023-10-03,27439.14224,1656.902726,65.52543787,147.1209652,0.538397573
2023-10-04,27797.25118,1648.970399,64.48051926,150.57267,0.532828039
2023-10-05,27426.34509,1613.011229,64.92747225,149.8226368,0.523552501
2023-10-06,27941.96338,1645.726653,65.5254505,152.1974839,0.526045663
2023-10-07,27972.75157,1635.145891,65.49951124,155.3178947,0.521902636
2023-10-08,27936.32612,1632.990038,65.3161923,156.1297729,0.517727291
2023-10-09,27591.34676,1579.554568,63.07852753,154.3909277,0.502827538
2023-10-10,27419.79718,1568.327937,63.68485251,152.287342,0.497597212
2023-10-11,26828.17257,1565.312415,61.46166728,153.7392532,0.488388201
2023-10-12,26741.3406,1538.101052,61.08569758,152.4204342,0.483070206
2023-10-13,26842.44677,1550.26081,61.50075823,153.6289105,0.485578301
2023-10-14,26861.98924,1555.662291,61.64869063,152.7933571,0.48660713
2023-10-15,27130.30671,1556.295976,61.58614325,152.5170931,0.487676468
2023-10-16,28506.79367,1600.993885,63.32936016,152.5554847,0.498112372
2023-10-17,28433.20515,1565.294394,62.15303879,150.7180496,0.491569129
2023-10-18,28328.07502,1563.409309,60.17600335,149.8483136,0.488045686
2023-10-19,28690.35804,1566.428419,61.7373668,152.2714477,0.519353189
2023-10-20,29704.98537,1605.573863,63.41490783,154.9607925,0.516776725
2023-10-21,29922.5464,1628.753199,64.73519185,157.8126561,0.52086508
2023-10-22,29984.15932,1663.030041,65.14723239,158.9173686,0.522671474
2023-10-23,32954.16905,1763.060743,68.92821357,160.5029578,0.546034042
2023-10-24,33880.95665,1784.623182,69.01509142,158.0803553,0.558617227
2023-10-25,34488.65892,1786.288157,68.66525576,160.1902638,0.554621048
2023-10-26,34181.49225,1804.612829,68.88075667,159.6460171,0.55354437
2023-10-27,33896.93853,1780.846738,67.00158089,160.9879095,0.545647834
2023-10-28,34091.58903,1776.209957,67.73467465,162.1522123,0.544983457
2023-10-29,34574.33772,1797.719451,68.84412482,173.3986282,0.556597469
2023-10-30,34495.10502,1809.385648,69.2385405,172.6507021,0.578271751
2023-10-31,34636.42647,1813.542698,68.83421658,172.1600474,0.599270392
2023-11-01,35431.97945,1846.081043,69.87003585,171.0938505,0.609206012
2023-11-02,34882.91734,1799.221124,69.34518521,170.9689327,0.605837261
2023-11-03,34708.22188,1832.613557,69.45551933,170.6452042,0.612359432
2023-11-04,35091.07631,1859.529324,70.41350814,168.6134756,0.616516241
2023-11-05,35105.04203,1896.549588,71.66486395,169.7359827,0.657945544
2023-11-06,35017.71515,1898.864993,74.51850817,165.4327512,0.71514009
2023-11-07,35418.47689,1886.190892,73.51322677,165.9618784,0.685663822
2023-11-08,35797.89461,1892.655215,73.22307847,167.4143293,0.68815266
2023-11-09,36675.32643,2115.807185,73.2972845,170.0768098,0.666011758
2023-11-10,37367.49437,2080.741058,73.30420728,171.5793925,0.660571116
2023-11-11,36979.93124,2046.325085,75.00100159,169.022908,0.661690361
2023-11-12,37053.34105,2044.94616,74.82540516,171.2515912,0.661076047
2023-11-13,36543.26809,2062.535737,71.55089583,163.0527614,0.669271837
2023-11-14,35590.68356,1982.444374,70.65923062,163.4864056,0.630672703
2023-11-15,37840.55349,2056.275915,74.19510829,160.454602,0.648840714
2023-11-16,36160.40445,1959.638862,70.96890838,160.6606462,0.610842772
2023-11-17,36569.71205,1958.8521,70.18670297,162.6662065,0.613490242
2023-11-18,36577.42496,1962.394011,69.85429039,160.7187221,0.61076232
2023-11-19,37442.72851,2009.781618,70.60689944,164.1164331,0.627552168
2023-11-20,37516.05037,2024.270342,69.52462102,163.4052109,0.613144149
2023-11-21,36035.03309,1945.518124,66.52823795,159.5241744,0.581744685
2023-11-22,37403.03472,2064.399857,68.60887812,163.477175,0.611870454
2023-11-23,37311.71922,2063.224401,69.53540788,166.4245307,0.620616132
2023-11-24,37718.78416,2079.300624,70.7380297,170.3484448,0.621478693
2023-11-25,37800.12609,2084.536676,71.81718956,171.9661031,0.622442427
2023-11-26,37482.70553,2065.373631,70.08845718,169.6714207,0.616939849
2023-11-27,37229.24522,2027.241068,69.21998974,165.7365344,0.603460785
2023-11-28,37828.46559,2049.738162,69.68437274,167.5933861,0.611217799
2023-11-29,37846.85312,2028.845421,70.001973,165.9930954,0.609351033
2023-11-30,37712.71148,2051.045331,69.41818962,169.7979552,0.606015956
2023-12-01,38703.55368,2086.10865,71.52238405,171.618137,0.612988075
2023-12-02,39462.27993,2164.749588,72.26874052,172.7522267,0.619911178
2023-12-03,39978.22261,2193.554908,72.21989513,172.270187,0.623937811
2023-12-04,41910.29948,2238.020475,72.67435071,170.135603,0.623547345
2023-12-05,44067.00548,2291.508468,74.01674179,171.5033722,0.621703937
2023-12-06,43745.83439,2231.623481,72.47354085,170.8160277,0.639028164
2023-12-07,43282.61823,2354.397298,74.02312068,172.8467263,0.642941708
2023-12-08,44205.05221,2359.297336,78.12382259,174.3414095,0.67208714
2023-12-09,43740.00639,2341.960377,76.52058912,175.1536574,0.661305004
2023-12-10,43732.71209,2351.047022,77.10425796,175.6153195,0.661164386
2023-12-11,41209.89479,2221.864524,72.56463471,171.8608859,0.619362676
2023-12-12,41467.27357,2201.240248,72.4827468,170.680514,0.619384427
2023-12-13,42939.06076,2260.868592,73.20220803,169.2816638,0.62895241
2023-12-14,43033.13716,2319.55548,73.01730096,168.1223891,0.632322236
2023-12-15,41978.09702,2221.463628,70.93117821,168.3455524,0.61559379
2023-12-16,42203.21405,2224.698609,72.05763912,168.8086421,0.619190914
2023-12-17,41428.66579,2200.067956,71.14623626,167.7816737,0.609985019
2023-12-18,42635.73319,2215.894673,70.77669226,173.6397791,0.612269541
2023-12-19,42271.86303,2176.076659,70.51541088,170.6000911,0.604439431
2023-12-20,43605.15555,2195.892093,69.7302426,174.5367125,0.616479481
2023-12-21,43870.23823,2237.718036,70.86563447,173.2366331,0.623482973
2023-12-22,44009.50166,2326.301424,73.70230274,176.5691694,0.625079329
2023-12-23,43768.80675,2311.023968,72.46472777,178.461284,0.619819226
2023-12-24,43097.80933,2268.219774,71.18697279,171.6659048,0.613699305
2023-12-25,43623.7504,2274.25887,72.32201051,174.3654798,0.64614563
2023-12-26,42491.12291,2229.4458,73.04921072,173.8914046,0.621311451
2023-12-27,43436.95943,2378.566832,75.68299426,175.1926972,0.634749602
2023-12-28,42670.67972,2351.436876,76.88806052,174.8146267,0.635191589
2023-12-29,41998.60334,2295.943711,73.21672668,166.750342,0.622025839
2023-12-30,42204.49177,2293.754039,73.31044929,166.0714524,0.621672036
2023-12-31,42217.15879,2279.075724,72.70320108,164.6113102,0.613564571
2024-01-01,44049.47355,2347.438261,74.6571182,169.3433835,0.629882785
2024-01-02,44941.16049,2357.630961,73.03374579,167.5691201,0.626559071
2024-01-03,42773.65154,2207.34335,65.15735854,154.0987428,0.581317598
2024-01-04,44250.74527,2272.180091,66.47458862,164.0321713,0.587577726
2024-01-05,44146.3222,2267.643388,65.94579691,155.8583031,0.575861553
2024-01-06,43917.97981,2238.93394,65.59473303,152.4304798,0.567333617
2024-01-07,43844.19595,2218.468663,64.12408342,145.9753466,0.550454771
2024-01-08,46981.3243,2332.303092,67.90434446,147.963632,0.578635601
2024-01-09,46084.0058,2339.661537,66.79848072,144.4643043,0.56728277
2024-01-10,46818.15928,2590.84571,70.21279895,149.5566192,0.603176725
2024-01-11,46380.87081,2618.698978,71.95049055,152.6432704,0.602212417
2024-01-12,42817.43054,2519.141968,72.8151846,151.7193226,0.57009152
2024-01-13,42846.95447,2580.017733,71.98284099,155.6598151,0.57500747
2024-01-14,41888.15131,2479.101041,69.88541239,154.1040236,0.577435482
2024-01-15,42528.91925,2512.738068,69.23850682,157.6879882,0.575783461
2024-01-16,43171.44722,2590.585864,69.5750203,157.2990059,0.576519519
2024-01-17,42689.30433,2524.523267,69.2731403,157.505153,0.567873991
2024-01-18,41261.90762,2466.731013,67.99702809,153.517544,0.551593256
2024-01-19,41606.85353,2490.059428,71.16607663,158.2234016,0.544203329
2024-01-20,41668.69041,2469.736059,71.27809699,156.5211308,0.552635155
2024-01-21,41537.11236,2454.590069,71.71285642,157.5421629,0.546958284
2024-01-22,39577.09986,2312.205734,67.19887967,150.5550148,0.526564074
2024-01-23,39737.31436,2238.990278,65.36213867,149.8952976,0.51712923
2024-01-24,40101.8569,2233.650315,66.16185192,152.7328631,0.518116595
2024-01-25,39917.66115,2218.098188,65.50214778,157.4763045,0.513691054
2024-01-26,41860.73105,2266.883143,66.97619893,159.456277,0.531450508
2024-01-27,42125.30142,2266.633586,68.07204058,160.3404569,0.530246578
2024-01-28,41983.02027,2255.095843,68.35463949,160.5100845,0.523608647
2024-01-29,43218.34708,2314.92945,68.43319416,167.6725879,0.535351982
2024-01-30,42950.05413,2348.322199,67.54872957,160.5007801,0.510311785
2024-01-31,42589.47081,2284.195098,66.7492707,165.5010828,0.502911267
2024-02-01,43020.35965,2300.171506,67.48495965,166.3908425,0.505636956
2024-02-02,43155.3852,2306.20429,67.96945638,168.5285604,0.50968962
2024-02-03,42982.379,2294.859586,68.82075755,165.2389269,0.520022058
2024-02-04,42576.29131,2287.552485,66.82764428,165.7456511,0.503147019
2024-02-05,42619.27427,2296.795182,67.59513721,165.0441675,0.505933745
2024-02-06,43102.70626,2374.237758,68.33184559,104.5767136,0.505416137
2024-02-07,44253.03147,2424.698367,68.57791783,131.5569196,0.513415032
